Taming Travel Time Fluctuations through Adaptive Stop Pooling

Ride sharing services combine trips of multiple users in the same vehicle and may provide more sustainable transport than private cars. As mobility demand varies during the day, the travel times experienced by passengers may substantially vary as well, making the service quality unreliable. We show through model simulations that such travel time fluctuations may be drastically reduced by stop pooling. Having users walk to meet at joint locations for pick-up or drop-off allows buses to travel more direct routes by avoiding frequent door-to-door detours, especially during high demand. We in particular propose adaptive stop pooling by adjusting the maximum walking distance to the temporally and spatially varying demand. The results highlight that adaptive stop pooling may substantially reduce travel time fluctuations while even improving the average travel time of ride sharing services, especially for high demand. Such quality improvements may in turn increase the acceptance and adoption of ride sharing services.

==> Plots/DSP/pool_radius_min_vs_q_0_constraint_Manhattan.csv <==
,constraint,pool_radius_min,q_0
0,"$\Delta t=10,\,c=4$",0.625,0.9
1,"$\Delta t=10,\,c=8$",0.625,0.9
2,"$\Delta t=10,\,c=\infty$",0.0,0.9
3,"$\Delta t=10,\,c=4$",5.625,1.7
4,"$\Delta t=10,\,c=8$",4.375,1.7
5,"$\Delta t=10,\,c=\infty$",2.5,1.7
6,"$\Delta t=10,\,c=4$",6.25,2.5
7,"$\Delta t=10,\,c=8$",6.25,2.5
8,"$\Delta t=10,\,c=\infty$",6.875,2.5
9,"$\Delta t=10,\,c=4$",7.5,3.3
10,"$\Delta t=10,\,c=8$",7.5,3.3
11,"$\Delta t=10,\,c=\infty$",7.5,3.3


==> Plots/DSP/pool_radius_min_vs_q_0_drive_velocity_kmh_Manhattan.csv <==
,drive_velocity_kmh,pool_radius_min,q_0
2,12.0,1.25,1.1
3,12.0,1.25,1.4
6,12.0,1.875,1.6
9,12.0,2.5,1.9
10,12.0,3.125,2.2
12,12.0,5.0,2.4
14,12.0,6.25,2.7
16,12.0,6.25,2.9
17,12.0,6.875,3.2
19,12.0,6.875,3.4
26,20.0,0.46875,0.2
27,20.0,0.46875,1.8
28,20.0,1.40625,4.3
29,20.0,1.875,5.1
30,20.0,2.34375,5.8


==> Plots/DSP/pool_radius_min_vs_q_0_drive_velocity_kmh_Manhattan_fit.csv <==
,drive_velocity_kmh,pool_radius_min,q_0
2,12.0,1.25,1.1
3,12.0,1.25,1.4
6,12.0,1.875,1.6
9,12.0,2.5,1.9
10,12.0,3.125,2.2
12,12.0,5.0,2.4
14,12.0,6.25,2.7
16,12.0,6.25,2.9
17,12.0,6.875,3.2
19,12.0,6.875,3.4
26,20.0,0.46875,0.2
27,20.0,0.46875,1.8
28,20.0,1.40625,4.3
29,20.0,1.875,5.1
30,20.0,2.34375,5.8
31,20.0,2.34375,6.5
32,20.0,1.875,7.9


==> Plots/DSP/pool_radius_min_vs_q_0_number_of_transporters_Manhattan.csv <==
,number_of_transporters,pool_radius_min,q_0
0,1000,0.46875,0.7
1,1000,2.34375,1.1
2,1500,1.25,1.1
3,1500,1.25,1.4
4,1000,4.6875,1.4
5,2000,0.625,1.5
6,1500,1.875,1.6
7,1000,7.03125,1.8
8,2000,1.25,1.8
9,1500,2.5,1.9
10,1500,3.125,2.2
11,2000,1.25,2.2
12,1500,5.0,2.4
13,2000,1.875,2.5
14,1500,6.25,2.7
15,2000,1.875,2.9
16,1500,6.25,2.9
17,1500,6.875,3.2
18,2000,3.125,3.2
19,1500,6.875,3.4
20,2000,3.75,3.6
21,2000,5.0,3.9
22,2000,6.25,4.2
23,2000,6.25,4.5
24,2000,6.875,5.2
25,2000,6.875,5.5


==> Plots/DSP/pool_radius_min_vs_q_0_number_of_transporters_Manhattan_fit.csv <==
,number_of_transporters,pool_radius_min,q_0
0,1000,0.46875,0.7
1,1000,2.34375,1.1
2,1500,1.25,1.1
3,1500,1.25,1.4
4,1000,4.6875,1.4
5,2000,0.625,1.5
6,1500,1.875,1.6
7,1000,7.03125,1.8
8,2000,1.25,1.8
9,1500,2.5,1.9
10,1500,3.125,2.2
11,2000,1.25,2.2
12,1500,5.0,2.4
13,2000,1.875,2.5
14,1500,6.25,2.7
15,2000,1.875,2.9
16,1500,6.25,2.9
17,1500,6.875,3.2
18,2000,3.125,3.2
19,1500,6.875,3.4
20,2000,3.75,3.6
21,2000,5.0,3.9
22,2000,6.25,4.2
23,2000,6.25,4.5
24,2000,6.875,5.2
25,2000,6.875,5.5


==> Plots/DSP/travel_time_min_vs_pool_radius_min_Manhattan_B1500_v12kmh_whole.csv <==
,pool_radius_min,travel_time_min
0,-0.0,3.552713678800501e-15
1,1.25,0.114023690409784
2,1.875,0.4532222944810407
3,2.5,0.6827675540285725
4,3.75,1.5546786247708049
5,6.25,2.524580464546414
6,6.25,4.309502008837132
7,6.25,6.536199558225942
8,6.875,8.879502126792051
9,7.5,11.616223611042201
10,7.5,15.07436507600659
11,7.5,17.757067789814684
12,8.75,21.108115553887558


==> Plots/DSP/travel_time_min_vs_q_0_c_Manhattan_c.csv <==
,c,q_0,travel_time_min
0,4,0.9,16.394786435491195
1,4,0.9,16.3414679658566
2,4,0.9,16.354129180409785
3,4,0.9,16.660992135954935
4,4,0.9,18.49611883679808
5,4,0.9,21.171079424986097
6,8,0.9,16.394786435491195
7,8,0.9,16.361558669827808
8,8,0.9,16.36774730670141
9,8,0.9,16.60190308955297
10,8,0.9,18.508125395858197
11,8,0.9,21.177710956912232
12,$\infty$,0.9,16.302717706295045
13,$\infty$,0.9,16.326757223800882
14,$\infty$,0.9,16.35331363775367
15,$\infty$,0.9,16.658651072290404
16,$\infty$,0.9,18.510500222935313
17,$\infty$,0.9,20.8915711887339
18,4,1.7,21.78043416863317
19,4,1.7,21.212299905246923
20,4,1.7,21.00036167633298
21,4,1.7,20.845036176810826
22,4,1.7,20.84065952702085
23,4,1.7,20.944492918821297
24,4,1.7,21.42468676384583
25,4,1.7,21.83772226996757
26,8,1.7,21.727218329187824
27,8,1.7,21.143622737039845
28,8,1.7,20.836470768446155
29,8,1.7,20.729065963621363
30,8,1.7,20.760590058489015
31,8,1.7,21.01191050590738
32,8,1.7,21.45092044240191
33,8,1.7,21.889267067886006
34,$\infty$,1.7,21.578146074357196
35,$\infty$,1.7,20.99828328912662
36,4,2.5,22.53742312563326
37,4,2.5,21.102046749049485
38,4,2.5,20.791086285494053
39,4,2.5,20.830090450768925
40,4,2.5,20.911906641296504
41,4,2.5,21.103603501434087
42,4,2.5,21.548349027801947
43,8,2.5,22.511767402694748
44,8,2.5,21.373493355475315
45,8,2.5,21.189180694119283
46,8,2.5,21.196106586207872
47,8,2.5,21.244513159866386
48,8,2.5,21.574635965417297
49,8,2.5,21.789961609527374
50,$\infty$,2.5,22.480207200937848
51,$\infty$,2.5,21.306590743389272
52,$\infty$,2.5,21.18937915558391
53,$\infty$,2.5,21.123276364562535
54,$\infty$,2.5,21.26922866032085
55,$\infty$,2.5,21.511338486415603
56,$\infty$,2.5,21.7588281381773
57,4,3.3,22.867370210868255
58,4,3.3,20.515347810607796
59,4,3.3,19.74647059183077
60,4,3.3,19.865635954747
61,4,3.3,19.954450709265977
62,4,3.3,20.171079777293187
63,8,3.3,22.963515576757636
64,8,3.3,20.89640016299588
65,8,3.3,20.323073753278237
66,8,3.3,20.4454380208225
67,8,3.3,20.60745354580955
68,8,3.3,20.79032846664298
69,$\infty$,3.3,22.814010822691753
70,$\infty$,3.3,20.90025512765818
71,$\infty$,3.3,20.387154561314563
72,$\infty$,3.3,20.57787403440901
73,$\infty$,3.3,20.676870020179923
74,$\infty$,3.3,20.898615666059914


==> Plots/DSP/travel_time_min_vs_q_0_c_Manhattan_c_r0.csv <==
,c,q_0,travel_time_min
0,4,0.9,17.118844937705425
1,4,0.9,16.37507819852372
2,4,0.9,16.06744031325489
3,4,0.9,16.017782292480742
8,8,3.3,22.204119965108227
9,8,3.3,23.277229980883533
10,8,3.3,23.14332359364461
11,8,3.3,23.229388767394163
96,4,3.3,22.13857829859828
97,4,3.3,23.050150079332962
98,4,3.3,23.130213634889923
99,4,3.3,23.15053883065185
116,8,0.9,17.118844937705425
117,8,0.9,16.37507819852372
118,8,0.9,16.06744031325489
119,8,0.9,16.017782292480742
124,8,1.7,20.88254330873089
125,8,1.7,21.906020385574767
126,8,1.7,22.22063961424441
127,8,1.7,21.89967000820123
156,4,1.7,20.81261860523744
157,4,1.7,21.985572396100803
158,4,1.7,22.271339779947446
159,4,1.7,22.052205893247
160,8,2.5,21.717644847704058
161,8,2.5,22.95177281491134
162,8,2.5,22.643093073311142
163,8,2.5,22.734558874852453
180,4,2.5,21.67719673461442
181,4,2.5,22.93771325201845
182,4,2.5,22.693085554716333
183,4,2.5,22.841696961183843
216,$\infty$,0.9,16.816865319466668
217,$\infty$,0.9,16.460398890902802
218,$\infty$,0.9,16.156792109815047
219,$\infty$,0.9,15.776814504995668
272,$\infty$,2.5,21.686093417414508
273,$\infty$,2.5,22.805885319039486
274,$\infty$,2.5,22.674875876621
275,$\infty$,2.5,22.753974190676388
280,$\infty$,3.3,21.98804434993181
281,$\infty$,3.3,23.12835435120655
282,$\infty$,3.3,23.079986091146807
283,$\infty$,3.3,23.059658498481852
296,$\infty$,1.7,20.523318204690273
297,$\infty$,1.7,21.805949933429254
298,$\infty$,1.7,22.03992843419049
299,$\infty$,1.7,21.943387725118765


==> Plots/DSP/travel_time_min_vs_q_0_capacity_Manhattan_c.csv <==
,capacity,q_0,travel_time_min
0,4.0,0.9,16.3414679658566
1,8.0,0.9,16.361558669827808
2,-1.0,0.9,16.302717706295045
3,4.0,1.7,20.840659527020854
4,8.0,1.7,20.729065963621363
5,-1.0,1.7,20.998283289126622
6,4.0,2.5,20.79108628549405
7,8.0,2.5,21.189180694119283
8,-1.0,2.5,21.123276364562532
9,4.0,3.3,19.746470591830775
10,8.0,3.3,20.323073753278234
11,-1.0,3.3,20.387154561314567


==> Plots/DSP/travel_time_min_vs_q_0_constraint_Manhattan.csv <==
,constraint,q_0,travel_time_min
0,"$\Delta t=10,\,c=4$",0.9,16.3414679658566
1,"$\Delta t=10,\,c=8$",0.9,16.361558669827808
2,"$\Delta t=10,\,c=\infty$",0.9,16.302717706295045
3,"$\Delta t=10,\,c=4$",1.7,20.840659527020854
4,"$\Delta t=10,\,c=8$",1.7,20.729065963621363
5,"$\Delta t=10,\,c=\infty$",1.7,20.998283289126622
6,"$\Delta t=10,\,c=4$",2.5,20.79108628549405
7,"$\Delta t=10,\,c=8$",2.5,21.189180694119283
8,"$\Delta t=10,\,c=\infty$",2.5,21.123276364562532
9,"$\Delta t=10,\,c=4$",3.3,19.746470591830775
10,"$\Delta t=10,\,c=8$",3.3,20.323073753278234
11,"$\Delta t=10,\,c=\infty$",3.3,20.387154561314567


==> Plots/DSP/travel_time_min_vs_q_0_constraint_Manhattan_c.csv <==
,constraint,q_0,travel_time_min
0,"$\Delta t=10,\,c=4$",0.9,16.3414679658566
1,"$\Delta t=10,\,c=8$",0.9,16.361558669827808
2,"$\Delta t=10,\,c=\infty$",0.9,16.302717706295045
3,"$\Delta t=10,\,c=4$",1.7,20.840659527020854
4,"$\Delta t=10,\,c=8$",1.7,20.729065963621363
5,"$\Delta t=10,\,c=\infty$",1.7,20.998283289126622
6,"$\Delta t=10,\,c=4$",2.5,20.79108628549405
7,"$\Delta t=10,\,c=8$",2.5,21.189180694119283
8,"$\Delta t=10,\,c=\infty$",2.5,21.123276364562532
9,"$\Delta t=10,\,c=4$",3.3,19.746470591830775
10,"$\Delta t=10,\,c=8$",3.3,20.323073753278234
11,"$\Delta t=10,\,c=\infty$",3.3,20.387154561314567


==> Plots/DSP/travel_time_min_vs_q_0_drive_velocity_kmh_Manhattan.csv <==
,drive_velocity_kmh,q_0,travel_time_min
2,12.0,1.1,16.471266683115065
3,12.0,1.4,17.806450738298484
6,12.0,1.6,19.63493514516505
9,12.0,1.9,21.632590414268194
10,12.0,2.2,23.47808839449352
12,12.0,2.4,25.177215424083048
14,12.0,2.7,26.53402523342111
16,12.0,2.9,27.72890425219263
17,12.0,3.2,28.81961665107043
19,12.0,3.4,29.765763002500623
26,20.0,0.2,11.03393395654615
27,20.0,1.8,9.802783002792957
28,20.0,4.3,18.684851073131142
29,20.0,5.1,21.892642009844874
30,20.0,5.8,25.12886715075691


==> Plots/DSP/travel_time_min_vs_q_0_number_of_transporters_Manhattan.csv <==
,number_of_transporters,q_0,travel_time_min
0,1000,0.7,16.653787141499823
1,1000,1.1,20.387527255832484
2,1500,1.1,16.471266683115065
3,1500,1.4,17.806450738298484
4,1000,1.4,24.340146412228666
5,2000,1.5,16.091471263042635
6,1500,1.6,19.63493514516505
7,1000,1.8,26.862798140997377
8,2000,1.8,17.254500435615853
9,1500,1.9,21.632590414268194
10,1500,2.2,23.47808839449352
11,2000,2.2,18.975472447949983
12,1500,2.4,25.177215424083048
13,2000,2.5,20.824985197978002
14,1500,2.7,26.53402523342111
15,2000,2.9,22.63596712396845
16,1500,2.9,27.72890425219263
17,1500,3.2,28.81961665107043
18,2000,3.2,24.22224431916434
19,1500,3.4,29.765763002500623
20,2000,3.6,25.942104661196836
21,2000,3.9,27.20709715993039
22,2000,4.2,28.143559396447174
23,2000,4.5,29.41264956879999
24,2000,5.2,31.172145303734368
25,2000,5.5,32.111588089743925


==> Plots/Fig_one_example_day_manhattan_load.csv <==
,load,tau
0,0.7225347296666669,6.166666666666667
1,0.9573438706666666,6.333333333333335
2,1.1968393286666663,6.499999999999999
3,1.5548684239999992,6.666666666666667
4,1.9920746943333336,6.833333333333335
5,1.9934797973333336,6.999999999999999
6,2.1716879946666623,7.166666666666667
7,2.517157507333338,7.333333333333335
8,2.622863520666669,7.499999999999999
9,2.8691011543333347,7.666666666666667
10,2.8067647653333374,7.833333333333335
11,2.7609324556666697,7.999999999999999
12,2.967321697666664,8.166666666666666
13,2.9166074566666618,8.333333333333332
14,2.957033511999998,8.5
15,3.0177548726666545,8.666666666666666
16,2.8662864396666663,8.833333333333332
17,2.778967142999997,9.0
18,2.685773507,9.166666666666666
19,2.666900768333333,9.333333333333332
20,2.5487708336666675,9.5
21,2.5753197050000023,9.666666666666666
22,2.4395606236666665,9.833333333333332
23,2.2481592250000038,10.0
24,2.140258592999995,10.166666666666666
25,2.256108541666665,10.333333333333334
26,2.1002746153333347,10.499999999999998
27,2.2375242623333294,10.666666666666666
28,2.190971918000003,10.833333333333334
29,2.173794651000001,10.999999999999998
30,2.1506183026666683,11.166666666666666
31,2.151025355,11.333333333333334
32,2.19922925,11.499999999999998
33,2.3454430936666673,11.666666666666666
34,2.2831125506666674,11.833333333333334
35,2.115995132333329,11.999999999999998
36,2.400887103333333,12.166666666666666
37,2.5307531816666664,12.333333333333334
38,2.3178677666666623,12.499999999999998
39,2.279056799333333,12.666666666666666
40,2.186790166666671,12.833333333333334
41,2.1322874300000025,12.999999999999998
42,2.035685103,13.166666666666666
43,2.125872295333334,13.333333333333334
44,2.076724689,13.499999999999998
45,2.1989567506666683,13.666666666666666
46,2.109672015666668,13.833333333333334
47,1.983983674333332,13.999999999999998
48,1.9786178896666653,14.166666666666666
49,2.0137325716666665,14.33333333333333
50,1.9095729973333315,14.500000000000002
51,2.0714862403333334,14.666666666666666
52,2.1847790713333315,14.83333333333333
53,2.205428743000005,15.000000000000002
54,2.1871102580000024,15.166666666666666
55,1.9722306616666652,15.33333333333333
56,1.92527307833333,15.500000000000002
57,1.8521701446666663,15.666666666666666
58,1.845177066666666,15.83333333333333
59,1.711243734666664,16.000000000000004
60,1.8090221276666696,16.166666666666668
61,1.804782936666664,16.333333333333332
62,1.5994000646666684,16.500000000000004
63,1.7283758033333323,16.666666666666668
64,1.787973413666666,16.833333333333332
65,1.9249127606666667,17.000000000000004
66,2.1491391433333367,17.166666666666668
67,2.2251266006666746,17.333333333333332
68,2.2151802036666672,17.500000000000004
69,2.3058630170000005,17.666666666666668
70,2.4604060506666667,17.833333333333332
71,2.391625981333334,18.000000000000004
72,2.5880479343333325,18.166666666666668
73,2.6984962996666644,18.333333333333332
74,2.718559796333337,18.500000000000004
75,2.8674968463333332,18.666666666666668
76,3.083076942333327,18.833333333333332
77,2.9197228386666696,19.000000000000004
78,3.0238209263333324,19.166666666666668
79,3.09363551633334,19.333333333333332
80,2.9404354993333324,19.500000000000004
81,2.7359849039999973,19.666666666666668
82,2.895476127666673,19.833333333333332
83,3.0816450753333307,20.000000000000004
84,3.14235200966667,20.166666666666668
85,2.991827240666665,20.333333333333332
86,3.192414804333337,20.500000000000004
87,2.8455607963333307,20.666666666666668
88,2.9212652316666583,20.833333333333332
89,2.850900200333332,21.000000000000004
90,3.1620496999999945,21.166666666666668
91,3.153672661666661,21.333333333333332
92,3.108018973666669,21.500000000000004
93,3.1487515126666654,21.666666666666668
94,3.0545703053333266,21.833333333333332
95,2.9514851630000094,22.000000000000004
96,3.1009198976666688,22.166666666666668
97,3.0235792803333412,22.33333333333334
98,2.668257833000004,22.499999999999996
99,2.858135857666675,22.666666666666668
100,2.852012680333333,22.83333333333334
101,2.669078373999996,22.999999999999996
102,2.5935810480000003,23.166666666666668
103,2.403089223666667,23.33333333333334
104,2.0004764310000014,23.499999999999996
105,1.8412346866666685,23.666666666666668
106,1.5175291903333334,23.83333333333334
107,1.459205459666664,23.999999999999996


==> Plots/Fig_one_example_day_manhattan_load_talk.csv <==
,load,tau
0,0.7225347296666669,6.166666666666667
1,0.9573438706666666,6.333333333333335
2,1.1968393286666663,6.499999999999999
3,1.5548684239999992,6.666666666666667
4,1.9920746943333336,6.833333333333335
5,1.9934797973333336,6.999999999999999
6,2.1716879946666623,7.166666666666667
7,2.517157507333338,7.333333333333335
8,2.622863520666669,7.499999999999999
9,2.8691011543333347,7.666666666666667
10,2.8067647653333374,7.833333333333335
11,2.7609324556666697,7.999999999999999
12,2.967321697666664,8.166666666666666
13,2.9166074566666618,8.333333333333332
14,2.957033511999998,8.5
15,3.0177548726666545,8.666666666666666
16,2.8662864396666663,8.833333333333332
17,2.778967142999997,9.0
18,2.685773507,9.166666666666666
19,2.666900768333333,9.333333333333332
20,2.5487708336666675,9.5
21,2.5753197050000023,9.666666666666666
22,2.4395606236666665,9.833333333333332
23,2.2481592250000038,10.0
24,2.140258592999995,10.166666666666666
25,2.256108541666665,10.333333333333334
26,2.1002746153333347,10.499999999999998
27,2.2375242623333294,10.666666666666666
28,2.190971918000003,10.833333333333334
29,2.173794651000001,10.999999999999998
30,2.1506183026666683,11.166666666666666
31,2.151025355,11.333333333333334
32,2.19922925,11.499999999999998
33,2.3454430936666673,11.666666666666666
34,2.2831125506666674,11.833333333333334
35,2.115995132333329,11.999999999999998
36,2.400887103333333,12.166666666666666
37,2.5307531816666664,12.333333333333334
38,2.3178677666666623,12.499999999999998
39,2.279056799333333,12.666666666666666
40,2.186790166666671,12.833333333333334
41,2.1322874300000025,12.999999999999998
42,2.035685103,13.166666666666666
43,2.125872295333334,13.333333333333334
44,2.076724689,13.499999999999998
45,2.1989567506666683,13.666666666666666
46,2.109672015666668,13.833333333333334
47,1.983983674333332,13.999999999999998
48,1.9786178896666653,14.166666666666666
49,2.0137325716666665,14.33333333333333
50,1.9095729973333315,14.500000000000002
51,2.0714862403333334,14.666666666666666
52,2.1847790713333315,14.83333333333333
53,2.205428743000005,15.000000000000002
54,2.1871102580000024,15.166666666666666
55,1.9722306616666652,15.33333333333333
56,1.92527307833333,15.500000000000002
57,1.8521701446666663,15.666666666666666
58,1.845177066666666,15.83333333333333
59,1.711243734666664,16.000000000000004
60,1.8090221276666696,16.166666666666668
61,1.804782936666664,16.333333333333332
62,1.5994000646666684,16.500000000000004
63,1.7283758033333323,16.666666666666668
64,1.787973413666666,16.833333333333332
65,1.9249127606666667,17.000000000000004
66,2.1491391433333367,17.166666666666668
67,2.2251266006666746,17.333333333333332
68,2.2151802036666672,17.500000000000004
69,2.3058630170000005,17.666666666666668
70,2.4604060506666667,17.833333333333332
71,2.391625981333334,18.000000000000004
72,2.5880479343333325,18.166666666666668
73,2.6984962996666644,18.333333333333332
74,2.718559796333337,18.500000000000004
75,2.8674968463333332,18.666666666666668
76,3.083076942333327,18.833333333333332
77,2.9197228386666696,19.000000000000004
78,3.0238209263333324,19.166666666666668
79,3.09363551633334,19.333333333333332
80,2.9404354993333324,19.500000000000004
81,2.7359849039999973,19.666666666666668
82,2.895476127666673,19.833333333333332
83,3.0816450753333307,20.000000000000004
84,3.14235200966667,20.166666666666668
85,2.991827240666665,20.333333333333332
86,3.192414804333337,20.500000000000004
87,2.8455607963333307,20.666666666666668
88,2.9212652316666583,20.833333333333332
89,2.850900200333332,21.000000000000004
90,3.1620496999999945,21.166666666666668
91,3.153672661666661,21.333333333333332
92,3.108018973666669,21.500000000000004
93,3.1487515126666654,21.666666666666668
94,3.0545703053333266,21.833333333333332
95,2.9514851630000094,22.000000000000004
96,3.1009198976666688,22.166666666666668
97,3.0235792803333412,22.33333333333334
98,2.668257833000004,22.499999999999996
99,2.858135857666675,22.666666666666668
100,2.852012680333333,22.83333333333334
101,2.669078373999996,22.999999999999996
102,2.5935810480000003,23.166666666666668
103,2.403089223666667,23.33333333333334
104,2.0004764310000014,23.499999999999996
105,1.8412346866666685,23.666666666666668
106,1.5175291903333334,23.83333333333334
107,1.459205459666664,23.999999999999996


==> Plots/Fig_one_example_day_manhattan_load_talk1.csv <==
,load,tau
0,0.7225347296666669,6.166666666666667
1,0.9573438706666666,6.333333333333335
2,1.1968393286666663,6.499999999999999
3,1.5548684239999992,6.666666666666667
4,1.9920746943333336,6.833333333333335
5,1.9934797973333336,6.999999999999999
6,2.1716879946666623,7.166666666666667
7,2.517157507333338,7.333333333333335
8,2.622863520666669,7.499999999999999
9,2.8691011543333347,7.666666666666667
10,2.8067647653333374,7.833333333333335
11,2.7609324556666697,7.999999999999999
12,2.967321697666664,8.166666666666666
13,2.9166074566666618,8.333333333333332
14,2.957033511999998,8.5
15,3.0177548726666545,8.666666666666666
16,2.8662864396666663,8.833333333333332
17,2.778967142999997,9.0
18,2.685773507,9.166666666666666
19,2.666900768333333,9.333333333333332
20,2.5487708336666675,9.5
21,2.5753197050000023,9.666666666666666
22,2.4395606236666665,9.833333333333332
23,2.2481592250000038,10.0
24,2.140258592999995,10.166666666666666
25,2.256108541666665,10.333333333333334
26,2.1002746153333347,10.499999999999998
27,2.2375242623333294,10.666666666666666
28,2.190971918000003,10.833333333333334
29,2.173794651000001,10.999999999999998
30,2.1506183026666683,11.166666666666666
31,2.151025355,11.333333333333334
32,2.19922925,11.499999999999998
33,2.3454430936666673,11.666666666666666
34,2.2831125506666674,11.833333333333334
35,2.115995132333329,11.999999999999998
36,2.400887103333333,12.166666666666666
37,2.5307531816666664,12.333333333333334
38,2.3178677666666623,12.499999999999998
39,2.279056799333333,12.666666666666666
40,2.186790166666671,12.833333333333334
41,2.1322874300000025,12.999999999999998
42,2.035685103,13.166666666666666
43,2.125872295333334,13.333333333333334
44,2.076724689,13.499999999999998
45,2.1989567506666683,13.666666666666666
46,2.109672015666668,13.833333333333334
47,1.983983674333332,13.999999999999998
48,1.9786178896666653,14.166666666666666
49,2.0137325716666665,14.33333333333333
50,1.9095729973333315,14.500000000000002
51,2.0714862403333334,14.666666666666666
52,2.1847790713333315,14.83333333333333
53,2.205428743000005,15.000000000000002
54,2.1871102580000024,15.166666666666666
55,1.9722306616666652,15.33333333333333
56,1.92527307833333,15.500000000000002
57,1.8521701446666663,15.666666666666666
58,1.845177066666666,15.83333333333333
59,1.711243734666664,16.000000000000004
60,1.8090221276666696,16.166666666666668
61,1.804782936666664,16.333333333333332
62,1.5994000646666684,16.500000000000004
63,1.7283758033333323,16.666666666666668
64,1.787973413666666,16.833333333333332
65,1.9249127606666667,17.000000000000004
66,2.1491391433333367,17.166666666666668
67,2.2251266006666746,17.333333333333332
68,2.2151802036666672,17.500000000000004
69,2.3058630170000005,17.666666666666668
70,2.4604060506666667,17.833333333333332
71,2.391625981333334,18.000000000000004
72,2.5880479343333325,18.166666666666668
73,2.6984962996666644,18.333333333333332
74,2.718559796333337,18.500000000000004
75,2.8674968463333332,18.666666666666668
76,3.083076942333327,18.833333333333332
77,2.9197228386666696,19.000000000000004
78,3.0238209263333324,19.166666666666668
79,3.09363551633334,19.333333333333332
80,2.9404354993333324,19.500000000000004
81,2.7359849039999973,19.666666666666668
82,2.895476127666673,19.833333333333332
83,3.0816450753333307,20.000000000000004
84,3.14235200966667,20.166666666666668
85,2.991827240666665,20.333333333333332
86,3.192414804333337,20.500000000000004
87,2.8455607963333307,20.666666666666668
88,2.9212652316666583,20.833333333333332
89,2.850900200333332,21.000000000000004
90,3.1620496999999945,21.166666666666668
91,3.153672661666661,21.333333333333332
92,3.108018973666669,21.500000000000004
93,3.1487515126666654,21.666666666666668
94,3.0545703053333266,21.833333333333332
95,2.9514851630000094,22.000000000000004
96,3.1009198976666688,22.166666666666668
97,3.0235792803333412,22.33333333333334
98,2.668257833000004,22.499999999999996
99,2.858135857666675,22.666666666666668
100,2.852012680333333,22.83333333333334
101,2.669078373999996,22.999999999999996
102,2.5935810480000003,23.166666666666668
103,2.403089223666667,23.33333333333334
104,2.0004764310000014,23.499999999999996
105,1.8412346866666685,23.666666666666668
106,1.5175291903333334,23.83333333333334
107,1.459205459666664,23.999999999999996


==> Plots/Fig_one_example_day_manhattan_request_rate.csv <==
,lambda,tau
0,77.2,6.166666666666667
1,100.1,6.333333333333335
2,122.3,6.499999999999999
3,156.5,6.666666666666667
4,207.1,6.833333333333335
5,209.9,6.999999999999999
6,217.9,7.166666666666667
7,258.5,7.333333333333335
8,270.2,7.499999999999999
9,302.4,7.666666666666667
10,311.9,7.833333333333335
11,314.5,7.999999999999999
12,328.2,8.166666666666666
13,329.7,8.333333333333332
14,333.1,8.5
15,341.7,8.666666666666666
16,337.7,8.833333333333332
17,330.5,9.0
18,325.5,9.166666666666666
19,313.9,9.333333333333332
20,303.3,9.5
21,299.9,9.666666666666666
22,295.2,9.833333333333332
23,269.0,10.0
24,255.4,10.166666666666666
25,260.6,10.333333333333334
26,244.9,10.499999999999998
27,262.7,10.666666666666666
28,268.2,10.833333333333334
29,275.7,10.999999999999998
30,267.0,11.166666666666666
31,267.8,11.333333333333334
32,271.9,11.499999999999998
33,286.0,11.666666666666666
34,286.4,11.833333333333334
35,279.6,11.999999999999998
36,299.6,12.166666666666666
37,316.4,12.333333333333334
38,298.0,12.499999999999998
39,289.8,12.666666666666666
40,281.7,12.833333333333334
41,266.3,12.999999999999998
42,253.9,13.166666666666666
43,266.6,13.333333333333334
44,252.3,13.499999999999998
45,267.1,13.666666666666666
46,272.6,13.833333333333334
47,248.3,13.999999999999998
48,231.6,14.166666666666666
49,238.9,14.33333333333333
50,224.9,14.500000000000002
51,249.2,14.666666666666666
52,273.1,14.83333333333333
53,286.0,15.000000000000002
54,262.5,15.166666666666666
55,243.8,15.33333333333333
56,234.1,15.500000000000002
57,223.5,15.666666666666666
58,222.0,15.83333333333333
59,210.2,16.000000000000004
60,213.4,16.166666666666668
61,225.4,16.333333333333332
62,193.0,16.500000000000004
63,203.3,16.666666666666668
64,214.9,16.833333333333332
65,237.5,17.000000000000004
66,254.4,17.166666666666668
67,270.4,17.333333333333332
68,264.4,17.500000000000004
69,265.0,17.666666666666668
70,281.0,17.833333333333332
71,275.9,18.000000000000004
72,295.5,18.166666666666668
73,312.6,18.333333333333332
74,307.8,18.500000000000004
75,316.8,18.666666666666668
76,332.1,18.833333333333332
77,332.5,19.000000000000004
78,346.8,19.166666666666668
79,366.3,19.333333333333332
80,335.3,19.500000000000004
81,303.6,19.666666666666668
82,311.8,19.833333333333332
83,325.3,20.000000000000004
84,344.5,20.166666666666668
85,304.5,20.333333333333332
86,335.6,20.500000000000004
87,291.6,20.666666666666668
88,291.7,20.833333333333332
89,290.0,21.000000000000004
90,300.8,21.166666666666668
91,313.2,21.333333333333332
92,307.7,21.500000000000004
93,305.7,21.666666666666668
94,294.7,21.833333333333332
95,274.5,22.000000000000004
96,291.3,22.166666666666668
97,283.7,22.33333333333334
98,245.7,22.499999999999996
99,267.6,22.666666666666668
100,264.8,22.83333333333334
101,245.8,22.999999999999996
102,240.9,23.166666666666668
103,227.8,23.33333333333334
104,189.6,23.499999999999996
105,167.0,23.666666666666668
106,139.0,23.83333333333334
107,131.0,23.999999999999996


==> Plots/Fig_one_example_day_manhattan_request_rate_lav_paper.csv <==
,lam_lav,tau
0,1.3005625134000003,6.166666666666667
1,1.7232189671999998,6.333333333333335
2,2.1543107915999995,6.499999999999999
3,2.798763163199998,6.666666666666667
4,3.585734449800001,6.833333333333335
5,3.588263635200001,6.999999999999999
6,3.909038390399991,7.166666666666667
7,4.530883513200008,7.333333333333335
8,4.721154337200005,7.499999999999999
9,5.164382077800003,7.666666666666667
10,5.052176577600006,7.833333333333335
11,4.969678420200003,7.999999999999999
12,5.341179055799994,8.166666666666666
13,5.24989342199999,8.333333333333332
14,5.322660321599996,8.5
15,5.431958770799979,8.666666666666666
16,5.159315591399999,8.833333333333332
17,5.002140857399995,9.0
18,4.8343923126,9.166666666666666
19,4.800421382999999,9.333333333333332
20,4.587787500600002,9.5
21,4.6355754690000035,9.666666666666666
22,4.391209122599999,9.833333333333332
23,4.046686605000006,10.0
24,3.8524654673999903,10.166666666666666
25,4.060995374999998,10.333333333333334
26,3.7804943076000024,10.499999999999998
27,4.027543672199992,10.666666666666666
28,3.9437494524000045,10.833333333333334
29,3.9128303718000024,10.999999999999998
30,3.8711129448000023,11.166666666666666
31,3.871845638999999,11.333333333333334
32,3.958612649999999,11.499999999999998
33,4.2217975685999996,11.666666666666666
34,4.109602591200001,11.833333333333334
35,3.8087912381999924,11.999999999999998
36,4.321596785999999,12.166666666666666
37,4.555355726999999,12.333333333333334
38,4.172161979999991,12.499999999999998
39,4.102302238799998,12.666666666666666
40,3.936222300000007,12.833333333333334
41,3.8381173740000047,12.999999999999998
42,3.6642331854000005,13.166666666666666
43,3.8265701316000014,13.333333333333334
44,3.7381044402,13.499999999999998
45,3.9581221512000027,13.666666666666666
46,3.797409628200002,13.833333333333334
47,3.571170613799999,13.999999999999998
48,3.561512201399998,14.166666666666666
49,3.624718628999999,14.33333333333333
50,3.437231395199997,14.500000000000002
51,3.7286752326,14.666666666666666
52,3.9326023283999967,14.83333333333333
53,3.9697717374000088,15.000000000000002
54,3.936798464400004,15.166666666666666
55,3.5500151909999955,15.33333333333333
56,3.465491540999994,15.500000000000002
57,3.333906260399999,15.666666666666666
58,3.32131872,15.83333333333333
59,3.080238722399995,16.000000000000004
60,3.2562398298000055,16.166666666666668
61,3.2486092859999944,16.333333333333332
62,2.878920116400003,16.500000000000004
63,3.1110764459999976,16.666666666666668
64,3.2183521445999985,16.833333333333332
65,3.464842969199999,17.000000000000004
66,3.8684504580000065,17.166666666666668
67,4.005227881200014,17.333333333333332
68,3.9873243666000002,17.500000000000004
69,4.1505534306000005,17.666666666666668
70,4.4287308912,17.833333333333332
71,4.3049267664,18.000000000000004
72,4.658486281799998,18.166666666666668
73,4.8572933393999955,18.333333333333332
74,4.893407633400007,18.500000000000004
75,5.1614943233999995,18.666666666666668
76,5.549538496199989,18.833333333333332
77,5.255501109600004,19.000000000000004
78,5.442877667399998,19.166666666666668
79,5.568543929400009,19.333333333333332
80,5.292783898799997,19.500000000000004
81,4.924772827199995,19.666666666666668
82,5.2118570298000115,19.833333333333332
83,5.546961135599995,20.000000000000004
84,5.656233617400005,20.166666666666668
85,5.385289033199996,20.333333333333332
86,5.746346647800006,20.500000000000004
87,5.122009433399996,20.666666666666668
88,5.258277416999985,20.833333333333332
89,5.131620360599998,21.000000000000004
90,5.691689459999989,21.166666666666668
91,5.67661079099999,21.333333333333332
92,5.594434152600004,21.500000000000004
93,5.667752722799997,21.666666666666668
94,5.498226549599989,21.833333333333332
95,5.312673293400016,22.000000000000004
96,5.581655815800004,22.166666666666668
97,5.442442704600013,22.33333333333334
98,4.802864099400007,22.499999999999996
99,5.144644543800014,22.666666666666668
100,5.1336228246,22.83333333333334
101,4.804341073199993,22.999999999999996
102,4.668445886400002,23.166666666666668
103,4.3255606026,23.33333333333334
104,3.600857575800002,23.499999999999996
105,3.3142224360000023,23.666666666666668
106,2.7315525426000002,23.83333333333334
107,2.626569827399995,23.999999999999996


==> Plots/Fig_one_example_day_manhattan_request_rate_lav_rb_paper.csv <==
,ropt_min,tau
0,0.0,6.166666666666667
1,0.4452666166666593,6.333333333333335
2,1.225878099999992,6.499999999999999
3,2.3928381333332687,6.666666666666667
4,3.8178682666667623,6.833333333333335
5,3.8224480499999016,6.999999999999999
6,4.403299850000171,7.166666666666667
7,5.529323183333663,7.333333333333335
8,5.873861366667025,7.499999999999999
9,6.676448299999746,7.666666666666667
10,6.473269083333168,7.833333333333335
11,6.323883250000078,7.999999999999999
12,6.996588333333763,8.166666666666666
13,6.831290350000379,8.333333333333332
14,6.963055033333667,8.5
15,7.1609702333338845,8.666666666666666
16,6.667274016666133,8.833333333333332
17,6.38266549999984,9.0
18,6.078910166666812,9.166666666666666
19,6.017396366666414,9.333333333333332
20,5.632363650000468,9.5
21,5.7188970500001535,9.666666666666666
22,5.276403899999698,9.833333333333332
23,4.652550183333483,10.0
24,4.300858849999869,10.166666666666666
25,4.678460183333488,10.333333333333334
26,4.170535083333236,10.499999999999998
27,4.617886583333129,10.666666666666666
28,4.4661538666664535,10.833333333333334
29,4.4101662833334085,10.999999999999998
30,4.334625300000018,11.166666666666666
31,4.335952050000153,11.333333333333334
32,4.493067816666415,11.499999999999998
33,4.969637216666516,11.666666666666666
34,4.766477049999834,11.833333333333334
35,4.221774533333333,11.999999999999998
36,5.150351416666812,12.166666666666666
37,5.5736369166663735,12.333333333333334
38,4.879758200000318,12.499999999999998
39,4.7532577333331885,12.666666666666666
40,4.452523866666531,12.833333333333334
41,4.274877649999838,12.999999999999998
42,3.960012016666598,13.166666666666666
43,4.25396816666665,13.333333333333334
44,4.09377644999981,13.499999999999998
45,4.492179633333448,13.666666666666666
46,4.201164966666496,13.833333333333334
47,3.7914963833334814,13.999999999999998
48,3.7740071500001062,14.166666666666666
49,3.8884599499998926,14.33333333333333
50,3.548962233333205,14.500000000000002
51,4.076702250000043,14.666666666666666
52,4.445968900000053,14.83333333333333
53,4.513274450000084,15.000000000000002
54,4.4535671666666525,15.166666666666666
55,3.7531886166667534,15.33333333333333
56,3.600135066666748,15.500000000000002
57,3.36186336666674,15.666666666666666
58,3.3390701333332635,15.83333333333333
59,2.9025278333332656,16.000000000000004
60,3.221226716666577,16.166666666666668
61,3.2074094999999283,16.333333333333332
62,2.5379845666666507,16.500000000000004
63,2.958368099999908,16.666666666666668
64,3.152620549999902,16.833333333333332
65,3.5989606500001283,17.000000000000004
66,4.329804116666622,17.166666666666668
67,4.577477650000263,17.333333333333332
68,4.54505834999988,17.500000000000004
69,4.840629916666737,17.666666666666668
70,5.3443474833331,17.833333333333332
71,5.120165716666582,18.000000000000004
72,5.7603834333329855,18.166666666666668
73,6.120378833333608,18.333333333333332
74,6.18577379999959,18.500000000000004
75,6.6712192166670485,18.666666666666668
76,7.373880983333849,18.833333333333332
77,6.841444616666635,19.000000000000004
78,7.180741933333513,19.166666666666668
79,7.408295599999853,19.333333333333332
80,6.9089554666661535,19.500000000000004
81,6.242569199999952,19.666666666666668
82,6.762414883333262,19.833333333333332
83,7.36921396666693,20.000000000000004
84,7.56708213333396,20.166666666666668
85,7.076461700000428,20.333333333333332
86,7.730256816666947,20.500000000000004
87,6.5997208666664005,20.666666666666668
88,6.846471900000076,20.833333333333332
89,6.6171241166666555,21.000000000000004
90,7.631284799999983,21.166666666666668
91,7.603980666666751,21.333333333333332
92,7.455177049999891,21.500000000000004
93,7.5879406833333745,21.666666666666668
94,7.28096644999996,21.833333333333332
95,6.944970733333332,22.000000000000004
96,7.4320383166664445,22.166666666666668
97,7.179954299999817,22.33333333333334
98,6.02181958333297,22.499999999999996
99,6.6407080166663865,22.666666666666668
100,6.620750133333782,22.83333333333334
101,6.024494050000253,22.999999999999996
102,5.778418066666813,23.166666666666668
103,5.15752901666687,23.33333333333334
104,3.845252883333389,23.499999999999996
105,3.3262203333333615,23.666666666666668
106,2.27113465000002,23.83333333333334
107,2.0810342833333357,23.999999999999996


==> Plots/Fig_one_example_day_manhattan_request_rate_paper.csv <==
,lam_lav,tau
0,2.167604189000001,6.0
1,2.872031612,6.166666666666668
2,3.590517985999999,6.333333333333332
3,4.6646052719999975,6.5
4,5.976224083000001,6.666666666666668
5,5.980439392000001,6.833333333333332
6,6.515063983999985,7.0
7,7.551472522000014,7.166666666666668
8,7.868590562000009,7.333333333333332
9,8.607303463000004,7.5
10,8.42029429600001,7.666666666666668
11,8.282797367000006,7.833333333333332
12,8.90196509299999,8.0
13,8.749822369999983,8.166666666666666
14,8.871100535999995,8.333333333333334
15,9.053264617999966,8.5
16,8.598859318999999,8.666666666666666
17,8.336901428999992,8.833333333333334
18,8.057320521000001,9.0
19,8.000702304999999,9.166666666666666
20,7.646312501000003,9.333333333333334
21,7.7259591150000055,9.5
22,7.318681871,9.666666666666666
23,6.74447767500001,9.833333333333334
24,6.420775778999984,10.0
25,6.768325624999997,10.166666666666668
26,6.300823846000005,10.333333333333332
27,6.712572786999988,10.5
28,6.572915754000008,10.666666666666668
29,6.521383953000004,10.833333333333332
30,6.451854908000004,11.0
31,6.4530760649999985,11.166666666666668
32,6.597687749999999,11.333333333333332
33,7.036329281,11.5
34,6.849337652000002,11.666666666666668
35,6.347985396999988,11.833333333333332
36,7.202661309999999,12.0
37,7.592259545,12.166666666666668
38,6.953603299999986,12.333333333333332
39,6.837170397999998,12.5
40,6.560370500000012,12.666666666666668
41,6.3968622900000085,12.833333333333332
42,6.1070553090000015,13.0
43,6.377616886000002,13.166666666666668
44,6.230174067,13.333333333333332
45,6.596870252000005,13.5
46,6.329016047000004,13.666666666666668
47,5.951951022999998,13.833333333333332
48,5.935853668999997,14.0
49,6.041197714999999,14.166666666666664
50,5.728718991999995,14.333333333333336
51,6.214458721000001,14.5
52,6.554337213999995,14.666666666666664
53,6.616286229000015,14.833333333333336
54,6.561330774000008,15.0
55,5.916691984999994,15.166666666666664
56,5.7758192349999895,15.333333333333336
57,5.556510433999999,15.5
58,5.5355312,15.666666666666664
59,5.133731203999992,15.833333333333336
60,5.427066383000009,16.0
61,5.414348809999991,16.166666666666664
62,4.798200194000005,16.333333333333336
63,5.185127409999996,16.5
64,5.363920240999998,16.666666666666664
65,5.774738281999999,16.833333333333336
66,6.447417430000012,17.0
67,6.675379802000024,17.166666666666664
68,6.645540611,17.333333333333336
69,6.917589051000002,17.5
70,7.381218152000001,17.666666666666664
71,7.174877944000001,17.833333333333336
72,7.764143802999997,18.0
73,8.095488898999994,18.166666666666664
74,8.155679389000012,18.333333333333336
75,8.602490539,18.5
76,9.249230826999982,18.666666666666664
77,8.759168516000008,18.833333333333336
78,9.071462778999997,19.0
79,9.280906549000017,19.166666666666664
80,8.821306497999997,19.333333333333336
81,8.20795471199999,19.5
82,8.686428383000019,19.666666666666664
83,9.244935225999992,19.833333333333336
84,9.42705602900001,20.0
85,8.975481721999993,20.166666666666664
86,9.577244413000011,20.333333333333336
87,8.536682388999992,20.5
88,8.763795694999976,20.666666666666664
89,8.552700600999996,20.833333333333336
90,9.486149099999983,21.0
91,9.461017984999984,21.166666666666664
92,9.324056921000007,21.333333333333336
93,9.446254537999996,21.5
94,9.163710915999983,21.666666666666664
95,8.854455489000028,21.833333333333336
96,9.302759693000008,22.0
97,9.070737841000021,22.16666666666667
98,8.004773499000011,22.33333333333333
99,8.574407573000023,22.5
100,8.556038041,22.66666666666667
101,8.007235121999988,22.83333333333333
102,7.780743144000002,23.0
103,7.209267671000002,23.16666666666667
104,6.001429293000005,23.33333333333333
105,5.5237040600000045,23.5
106,4.552587571000001,23.66666666666667
107,4.377616378999992,23.83333333333333


==> Plots/Fig_one_example_day_manhattan_request_rate_rb_paper.csv <==
,ropt_min,tau
0,0.0,6.0
1,0.4452666166666593,6.166666666666668
2,1.225878099999992,6.333333333333332
3,2.3928381333332687,6.5
4,3.8178682666667623,6.666666666666668
5,3.8224480499999016,6.833333333333332
6,4.403299850000171,7.0
7,5.529323183333663,7.166666666666668
8,5.873861366667025,7.333333333333332
9,6.676448299999746,7.5
10,6.473269083333168,7.666666666666668
11,6.323883250000078,7.833333333333332
12,6.996588333333763,8.0
13,6.831290350000379,8.166666666666666
14,6.963055033333667,8.333333333333334
15,7.1609702333338845,8.5
16,6.667274016666133,8.666666666666666
17,6.38266549999984,8.833333333333334
18,6.078910166666812,9.0
19,6.017396366666414,9.166666666666666
20,5.632363650000468,9.333333333333334
21,5.7188970500001535,9.5
22,5.276403899999698,9.666666666666666
23,4.652550183333483,9.833333333333334
24,4.300858849999869,10.0
25,4.678460183333488,10.166666666666668
26,4.170535083333236,10.333333333333332
27,4.617886583333129,10.5
28,4.4661538666664535,10.666666666666668
29,4.4101662833334085,10.833333333333332
30,4.334625300000018,11.0
31,4.335952050000153,11.166666666666668
32,4.493067816666415,11.333333333333332
33,4.969637216666516,11.5
34,4.766477049999834,11.666666666666668
35,4.221774533333333,11.833333333333332
36,5.150351416666812,12.0
37,5.5736369166663735,12.166666666666668
38,4.879758200000318,12.333333333333332
39,4.7532577333331885,12.5
40,4.452523866666531,12.666666666666668
41,4.274877649999838,12.833333333333332
42,3.960012016666598,13.0
43,4.25396816666665,13.166666666666668
44,4.09377644999981,13.333333333333332
45,4.492179633333448,13.5
46,4.201164966666496,13.666666666666668
47,3.7914963833334814,13.833333333333332
48,3.7740071500001062,14.0
49,3.8884599499998926,14.166666666666664
50,3.548962233333205,14.333333333333336
51,4.076702250000043,14.5
52,4.445968900000053,14.666666666666664
53,4.513274450000084,14.833333333333336
54,4.4535671666666525,15.0
55,3.7531886166667534,15.166666666666664
56,3.600135066666748,15.333333333333336
57,3.36186336666674,15.5
58,3.3390701333332635,15.666666666666664
59,2.9025278333332656,15.833333333333336
60,3.221226716666577,16.0
61,3.2074094999999283,16.166666666666664
62,2.5379845666666507,16.333333333333336
63,2.958368099999908,16.5
64,3.152620549999902,16.666666666666664
65,3.5989606500001283,16.833333333333336
66,4.329804116666622,17.0
67,4.577477650000263,17.166666666666664
68,4.54505834999988,17.333333333333336
69,4.840629916666737,17.5
70,5.3443474833331,17.666666666666664
71,5.120165716666582,17.833333333333336
72,5.7603834333329855,18.0
73,6.120378833333608,18.166666666666664
74,6.18577379999959,18.333333333333336
75,6.6712192166670485,18.5
76,7.373880983333849,18.666666666666664
77,6.841444616666635,18.833333333333336
78,7.180741933333513,19.0
79,7.408295599999853,19.166666666666664
80,6.9089554666661535,19.333333333333336
81,6.242569199999952,19.5
82,6.762414883333262,19.666666666666664
83,7.36921396666693,19.833333333333336
84,7.56708213333396,20.0
85,7.076461700000428,20.166666666666664
86,7.730256816666947,20.333333333333336
87,6.5997208666664005,20.5
88,6.846471900000076,20.666666666666664
89,6.6171241166666555,20.833333333333336
90,7.631284799999983,21.0
91,7.603980666666751,21.166666666666664
92,7.455177049999891,21.333333333333336
93,7.5879406833333745,21.5
94,7.28096644999996,21.666666666666664
95,6.944970733333332,21.833333333333336
96,7.4320383166664445,22.0
97,7.179954299999817,22.16666666666667
98,6.02181958333297,22.33333333333333
99,6.6407080166663865,22.5
100,6.620750133333782,22.66666666666667
101,6.024494050000253,22.83333333333333
102,5.778418066666813,23.0
103,5.15752901666687,23.16666666666667
104,3.845252883333389,23.33333333333333
105,3.3262203333333615,23.5
106,2.27113465000002,23.66666666666667
107,2.0810342833333357,23.83333333333333


==> Plots/Fig_one_example_day_manhattan_trip_length.csv <==
,lav,tau
0,2807.7774468911925,6.166666666666667
1,2869.1624495504493,6.333333333333335
2,2935.828279640228,6.499999999999999
3,2980.5784485622985,6.666666666666667
4,2885.670730564945,6.833333333333335
5,2849.185036684136,6.999999999999999
6,2989.932989444693,7.166666666666667
7,2921.265965957452,7.333333333333335
8,2912.135663212439,7.499999999999999
9,2846.3305102513245,7.666666666666667
10,2699.677555626807,7.833333333333335
11,2633.6398623211467,7.999999999999999
12,2712.359869896402,8.166666666666666
13,2653.8739369123396,8.333333333333332
14,2663.1943968778123,8.5
15,2649.477500146317,8.666666666666666
16,2546.301249333728,8.833333333333332
17,2522.5117788199677,9.0
18,2475.367287557604,9.166666666666666
19,2548.8060863332266,9.333333333333332
20,2521.0394002637663,9.5
21,2576.1784311437164,9.666666666666666
22,2479.2282760840108,9.833333333333332
23,2507.2407713754683,10.0
24,2514.007744322625,10.166666666666666
25,2597.2086051419783,10.333333333333334
26,2572.814963658638,10.499999999999998
27,2555.2237483821805,10.666666666666666
28,2450.751586129757,10.833333333333334
29,2365.3913503808503,10.999999999999998
30,2416.4250591760315,11.166666666666666
31,2409.66245892457,11.333333333333334
32,2426.5125965428465,11.499999999999998
33,2460.2549933566434,11.666666666666666
34,2391.528509776537,11.833333333333334
35,2270.3810432761043,11.999999999999998
36,2404.0925600801065,12.166666666666666
37,2399.5763416561317,12.333333333333334
38,2333.423926174492,12.499999999999998
39,2359.272048999309,12.666666666666666
40,2328.8500177493834,12.833333333333334
41,2402.126282388287,12.999999999999998
42,2405.299452146515,13.166666666666666
43,2392.204383345837,13.333333333333334
44,2469.3515921522,13.499999999999998
45,2469.8128985398744,13.666666666666666
46,2321.7226878209844,13.833333333333334
47,2397.0805569875142,13.999999999999998
48,2562.976541018997,14.166666666666666
49,2528.755845542067,14.33333333333333
50,2547.229431747441,14.500000000000002
51,2493.763531701445,14.666666666666666
52,2399.9770098864865,14.83333333333333
53,2313.3867933566485,15.000000000000002
54,2499.5545805714314,15.166666666666666
55,2426.862996308447,15.33333333333333
56,2467.244440410077,15.500000000000002
57,2486.134422371364,15.666666666666666
58,2493.4825225225227,15.83333333333333
59,2442.307899143669,16.000000000000004
60,2543.14263495783,16.166666666666668
61,2402.1068367346898,16.333333333333332
62,2486.114090155443,16.500000000000004
63,2550.4807722577452,16.666666666666668
64,2496.007557468589,16.833333333333332
65,2431.468750315789,17.000000000000004
66,2534.3621973270488,17.166666666666668
67,2468.7055480769322,17.333333333333332
68,2513.441986006052,17.500000000000004
69,2610.41096264151,17.666666666666668
70,2626.768025622776,17.833333333333332
71,2600.535681043857,18.000000000000004
72,2627.45983181049,18.166666666666668
73,2589.72773480486,18.333333333333332
74,2649.668417478886,18.500000000000004
75,2715.432619633838,18.666666666666668
76,2785.074021981325,18.833333333333332
77,2634.3363957894762,19.000000000000004
78,2615.7620470011525,19.166666666666668
79,2533.690021567026,19.333333333333332
80,2630.869817476885,19.500000000000004
81,2703.542395256914,19.666666666666668
82,2785.897492944201,19.833333333333332
83,2841.972095296647,20.000000000000004
84,2736.445871988392,20.166666666666668
85,2947.613044991788,20.333333333333332
86,2853.7677035160937,20.500000000000004
87,2927.531683470505,20.666666666666668
88,3004.386594103523,20.833333333333332
89,2949.2071037931023,21.000000000000004
90,3153.639993351058,21.166666666666668
91,3020.7592544699824,21.333333333333332
92,3030.242743256421,21.500000000000004
93,3090.040738632645,21.666666666666668
94,3109.504891754321,21.833333333333332
95,3225.666844808753,22.000000000000004
96,3193.532335393068,22.166666666666668
97,3197.2992037363488,22.33333333333334
98,3257.946072039077,22.499999999999996
99,3204.1881812406664,22.666666666666668
100,3231.13219070997,22.83333333333334
101,3257.622100081362,22.999999999999996
102,3229.8643188044844,23.166666666666668
103,3164.735588674276,23.33333333333334
104,3165.310808544306,23.499999999999996
105,3307.607221556889,23.666666666666668
106,3275.242856834533,23.83333333333334
107,3341.691892366406,23.999999999999996


==> Plots/model/Fig_opt_t_example_bisection.csv <==
,number_of_transporters,r,t
0,45,0.0,11.726710808463158
1,45,0.5,7.292662381477639
2,45,0.25,7.582740192905258
3,45,0.75,7.401059570344072
4,45,0.375,7.223990048253403
5,45,0.3125,7.3045181341726275
6,45,0.4375,7.217524137749778
7,45,0.40625,7.2747245998162935
8,45,0.46875,7.230204705414478
9,45,0.421875,7.189764333203563
0,1800,0.0,1.0533396998388205
1,1800,0.5,2.3243570067562835
2,1800,0.25,1.2030764194889223
3,1800,0.125,1.0712815772073487
4,1800,0.0625,1.0553823009979335
5,1800,0.03125,1.0535796166752738
6,1800,0.015625,1.053346287609239
21,1800,1.0,10.0
52,45,1.0,10.0


==> Plots/occupancy_mean_vs_tau_rlabel_Manhattan_B1500_delivery_window.csv <==
,occupancy_mean,occupancy_std_2,rlabel,tau
0,0.7122020370370371,,$\tilde{r}=8$ min,6.5
1,1.5504103703703704,,$\tilde{r}=8$ min,7.5
2,1.902290925925926,,$\tilde{r}=8$ min,8.5
3,1.8703870370370368,,$\tilde{r}=8$ min,9.5
4,1.5938340740740742,,$\tilde{r}=8$ min,10.5
5,1.5687612962962965,,$\tilde{r}=8$ min,11.5
6,1.636466851851852,,$\tilde{r}=8$ min,12.5
7,1.5344446296296297,,$\tilde{r}=8$ min,13.5
8,1.5175114814814814,,$\tilde{r}=8$ min,14.5
9,1.4952851851851854,,$\tilde{r}=8$ min,15.5
10,1.3077222222222222,,$\tilde{r}=8$ min,16.5
11,1.6353903703703705,,$\tilde{r}=8$ min,17.5
12,2.049251111111111,,$\tilde{r}=8$ min,18.5
13,2.214119814814815,,$\tilde{r}=8$ min,19.5
14,2.08382,,$\tilde{r}=8$ min,20.5
15,1.8180844444444444,,$\tilde{r}=8$ min,21.5
16,1.7339788888888887,,$\tilde{r}=8$ min,22.5
17,1.5862046296296295,,$\tilde{r}=8$ min,23.5
18,0.992678148148148,,$\tilde{r}=0$ min,6.5
19,2.0636075925925925,,$\tilde{r}=0$ min,7.5
20,1.982186851851852,,$\tilde{r}=0$ min,8.5
21,1.8673633333333333,,$\tilde{r}=0$ min,9.5
22,1.900135,,$\tilde{r}=0$ min,10.5
23,1.8498651851851853,,$\tilde{r}=0$ min,11.5
24,1.8670996296296296,,$\tilde{r}=0$ min,12.5
25,1.846685185185185,,$\tilde{r}=0$ min,13.5
26,1.8616370370370368,,$\tilde{r}=0$ min,14.5
27,1.830137037037037,,$\tilde{r}=0$ min,15.5
28,1.808777407407408,,$\tilde{r}=0$ min,16.5
29,1.92087925925926,,$\tilde{r}=0$ min,17.5
30,1.8561420370370367,,$\tilde{r}=0$ min,18.5
31,1.7759974074074074,,$\tilde{r}=0$ min,19.5
32,1.6631522222222224,,$\tilde{r}=0$ min,20.5
33,1.5988287037037037,,$\tilde{r}=0$ min,21.5
34,1.5260222222222222,,$\tilde{r}=0$ min,22.5
35,1.385255185185185,,$\tilde{r}=0$ min,23.5
36,0.9582855555555556,,$\tilde{r}=4$ min,6.5
37,2.135325925925926,,$\tilde{r}=4$ min,7.5
38,2.608105925925926,,$\tilde{r}=4$ min,8.5
39,2.45227,,$\tilde{r}=4$ min,9.5
40,2.153302962962963,,$\tilde{r}=4$ min,10.5
41,2.1346207407407407,,$\tilde{r}=4$ min,11.5
42,2.2888753703703704,,$\tilde{r}=4$ min,12.5
43,2.172156481481481,,$\tilde{r}=4$ min,13.5
44,2.136251851851852,,$\tilde{r}=4$ min,14.5
45,2.1013644444444446,,$\tilde{r}=4$ min,15.5
46,1.8164320370370368,,$\tilde{r}=4$ min,16.5
47,2.2498388888888887,,$\tilde{r}=4$ min,17.5
48,2.4403544444444445,,$\tilde{r}=4$ min,18.5
49,2.1097844444444447,,$\tilde{r}=4$ min,19.5
50,1.9572242592592592,,$\tilde{r}=4$ min,20.5
51,1.881197407407408,,$\tilde{r}=4$ min,21.5
52,1.7827220370370367,,$\tilde{r}=4$ min,22.5
53,1.6415987037037036,,$\tilde{r}=4$ min,23.5


==> Plots/pool_radius_min_vs_lam_lav_Manhattan_B1500_v12kmh_fit.csv <==
,lam_lav,pool_radius_min
0,1.62,0.0
1,1.9800000000000004,1.25
2,2.34,1.875
3,2.7,2.5
4,3.06,3.75
5,3.42,6.25
6,3.78,6.25
7,4.14,6.25
8,4.5,6.875
9,4.86,7.5
10,5.22,7.5
11,5.58,7.5
12,5.94,8.75


==> Plots/pool_radius_min_vs_q_0_constraint_Manhattan.csv <==
,constraint,pool_radius_min,q_0
0,"$\Delta t=10,\,c=4$",0.625,0.9
1,"$\Delta t=10,\,c=8$",0.625,0.9
2,"$\Delta t=10,\,c=\infty$",0.0,0.9
3,"$\Delta t=10,\,c=4$",5.625,1.7
4,"$\Delta t=10,\,c=8$",4.375,1.7
5,"$\Delta t=10,\,c=\infty$",2.5,1.7
6,"$\Delta t=10,\,c=4$",6.25,2.5
7,"$\Delta t=10,\,c=8$",6.25,2.5
8,"$\Delta t=10,\,c=\infty$",6.875,2.5
9,"$\Delta t=10,\,c=4$",7.5,3.3
10,"$\Delta t=10,\,c=8$",7.5,3.3
11,"$\Delta t=10,\,c=\infty$",7.5,3.3


==> Plots/rejection_rate_vs_tau_rlabel_Manhattan_B1500_delivery_window.csv <==
,rejection_rate,rlabel,tau
0,0.032638570774163995,$\tilde{r}=8$ min,6.5
1,0.11247761194029852,$\tilde{r}=8$ min,7.5
2,0.06533040087973607,$\tilde{r}=8$ min,8.5
3,0.02468315900160496,$\tilde{r}=8$ min,9.5
4,0.014102482292131962,$\tilde{r}=8$ min,10.5
5,0.007234581298607344,$\tilde{r}=8$ min,11.5
6,0.002227044312471448,$\tilde{r}=8$ min,12.5
7,0.000256328099967959,$\tilde{r}=8$ min,13.5
8,0.0,$\tilde{r}=8$ min,14.5
9,0.0,$\tilde{r}=8$ min,15.5
10,7.768197001475957e-05,$\tilde{r}=8$ min,16.5
11,0.0006828904891979143,$\tilde{r}=8$ min,17.5
12,0.001265155508697944,$\tilde{r}=8$ min,18.5
13,0.005430956451775118,$\tilde{r}=8$ min,19.5
14,0.11687752355316285,$\tilde{r}=8$ min,20.5
15,0.20830549988866626,$\tilde{r}=8$ min,21.5
16,0.20863309352517986,$\tilde{r}=8$ min,22.5
17,0.109253676806431,$\tilde{r}=8$ min,23.5
18,0.05909975947772305,$\tilde{r}=0$ min,6.5
19,0.2491343283582089,$\tilde{r}=0$ min,7.5
20,0.40492852144356695,$\tilde{r}=0$ min,8.5
21,0.3473736646925333,$\tilde{r}=0$ min,9.5
22,0.22213004913534554,$\tilde{r}=0$ min,10.5
23,0.2703924760354495,$\tilde{r}=0$ min,11.5
24,0.2923305350922277,$\tilde{r}=0$ min,12.5
25,0.2405639218199295,$\tilde{r}=0$ min,13.5
26,0.21115988294759244,$\tilde{r}=0$ min,14.5
27,0.18313391129898976,$\tilde{r}=0$ min,15.5
28,0.09826769206867086,$\tilde{r}=0$ min,16.5
29,0.2629128383411969,$\tilde{r}=0$ min,17.5
30,0.4096156887553377,$\tilde{r}=0$ min,18.5
31,0.4712626338814301,$\tilde{r}=0$ min,19.5
32,0.5045491251682369,$\tilde{r}=0$ min,20.5
33,0.5347697789655365,$\tilde{r}=0$ min,21.5
34,0.5175477009696591,$\tilde{r}=0$ min,22.5
35,0.3814743765415182,$\tilde{r}=0$ min,23.5
36,0.02977553825011452,$\tilde{r}=4$ min,6.5
37,0.11952238805970147,$\tilde{r}=4$ min,7.5
38,0.09827051884434668,$\tilde{r}=4$ min,8.5
39,0.07393879019314849,$\tilde{r}=4$ min,9.5
40,0.04128118420213105,$\tilde{r}=4$ min,10.5
41,0.03617508742312794,$\tilde{r}=4$ min,11.5
42,0.016503911826851694,$\tilde{r}=4$ min,12.5
43,0.002242870874719641,$\tilde{r}=4$ min,13.5
44,0.0,$\tilde{r}=4$ min,14.5
45,7.164863509350146e-05,$\tilde{r}=4$ min,15.5
46,0.0,$\tilde{r}=4$ min,16.5
47,0.0014276846679081314,$\tilde{r}=4$ min,17.5
48,0.1491380673730824,$\tilde{r}=4$ min,18.5
49,0.3000452556946749,$\tilde{r}=4$ min,19.5
50,0.34567967698519514,$\tilde{r}=4$ min,20.5
51,0.3902343967485107,$\tilde{r}=4$ min,21.5
52,0.3758599124452783,$\tilde{r}=4$ min,22.5
53,0.2478765184035072,$\tilde{r}=4$ min,23.5


==> Plots/t_dif_norm_vs_travel_time_min_Manhattan_B1500_v12kmh_split_r4_paper_dif.csv <==
,t_dif_norm,travel_time_min
0,0.3681930144454366,29.60555937380679
1,0.11824293092030394,32.17525572139303
2,-0.07362373798294589,28.52643482895307
3,-0.0799271028640063,25.456362780914425
4,-0.013618301995350513,24.042156424818664
5,-0.0382360424599537,23.105084609510023
6,-0.08086448460020645,22.214095901623747
7,-0.026088434767418737,22.217044750614125
8,0.024287102097749782,23.20137447902811
9,0.04914214707053883,22.71897136442884
10,0.10359250680474474,22.42673632691113
11,0.008291427134916486,25.202823648704573
12,-0.13740849576325254,27.725392725355825
13,-0.23928462416079802,27.880811458647624
14,-0.23159502195886572,31.13386538185473
15,-0.23201645029804513,33.25461545597922
16,-0.20866407110872173,32.717499739338955
17,-0.11033429206299265,28.3824746505892


==> Plots/t_dif_norm_vs_travel_time_min_Manhattan_B1500_v12kmh_split_r4_paper_dif2.csv <==
,t_dif_norm,travel_time_min
0,0.05909728647457622,21.638437750544046
1,-0.00829696547103032,28.77304638529043
2,-0.1442826659785623,30.793572761504887
3,-0.15793343182941433,27.667767260784537
4,-0.10693153524599171,24.37409014527897
5,-0.11100662754742964,24.02365406643757
6,-0.1393075709803405,24.168466487731518
7,-0.09960675672594488,22.812178788849724
8,-0.07017415768715746,22.651241464928606
9,-0.05868225888928195,21.654807623414765
10,-0.04418365154745598,20.3215735777726
11,-0.06927188460601189,24.995574662693485
12,-0.15302542379715328,32.14197286801273
13,-0.22935942627399536,36.65077944282409
14,-0.22356610474216776,40.51752171260409
15,-0.2135485204217973,43.30120803874632
16,-0.20569837670455152,41.34464080909186
17,-0.1296714760657959,31.902403787602


==> Plots/t_dif_vs_tau_Manhattan_B1500_v12kmh_split_global_paper_dif.csv <==
,t_dif,tau
0,1.2787729546061861,6.5
1,-0.23872897235510848,7.5
2,-4.442978773034763,8.5
3,-4.369665434553216,9.5
4,-2.6063588794588775,10.5
5,-2.666784819281329,11.5
6,-3.366850360725639,12.5
7,-2.2722471430097144,13.5
8,-1.5895317903697794,14.5
9,-1.2707530271548215,15.5
10,-0.897881325856293,16.5
11,-1.7314905636950577,17.5
12,-4.91853901980425,18.5
13,-8.406201745500876,19.5
14,-9.058344503093103,20.5
15,-9.246908909150712,21.5
16,-8.50452549986295,22.5
17,-4.13683178918539,23.5


==> Plots/t_dif_vs_tau_Manhattan_B1500_v12kmh_split_local_paper_dif.csv <==
,t_dif,tau
0,0.7467319512846871,6.5
1,-0.9122762360366998,7.5
2,-4.589174914192412,8.5
3,-4.10559983763239,9.5
4,-2.6823165932827138,10.5
5,-2.8081530414767606,11.5
6,-3.646992366702836,12.5
7,-2.726865320944139,13.5
8,-2.6247029351777904,14.5
9,-2.425391995578874,15.5
10,-1.7136655532250984,16.5
11,-3.086628318000045,17.5
12,-5.788870213363136,18.5
13,-8.882587491633195,19.5
14,-9.815625795152307,20.5
15,-10.33289057312637,21.5
16,-8.595490564070488,22.5
17,-2.6012955182072837,23.5


==> Plots/t_dif_vs_tau_Manhattan_B1500_v12kmh_split_r4_paper_dif.csv <==
,t_dif,tau
0,1.823024639681222,6.5
1,-1.818180713648644,7.5
2,-4.941022693192046,8.5
3,-3.923959371194517,9.5
4,-2.6234424520877333,10.5
5,-2.806524157679174,11.5
6,-3.082152341241489,12.5
7,-2.109000524079761,13.5
8,-1.5882537465637938,14.5
9,-1.1677918140820047,15.5
10,-0.7547347026949076,16.5
11,-1.8618460806224668,17.5
12,-4.430881965311823,18.5
13,-6.578897214120481,19.5
14,-7.496025077341649,20.5
15,-7.292877953190576,21.5
16,-6.19522886038996,22.5
17,-3.2313626917115883,23.5


==> Plots/t_dif_vs_travel_time_min_Manhattan_B1500_v12kmh_split_r4_paper_dif.csv <==
,t_dif,travel_time_min
0,7.967121623262745,29.60555937380679
1,3.4022093361025973,32.17525572139303
2,-2.2671379325518153,28.52643482895307
3,-2.2114044798701116,25.456362780914425
4,-0.3319337204603059,24.042156424818664
5,-0.9185694569275462,23.105084609510023
6,-1.9543705861077711,22.214095901623747
7,-0.5951340382355994,22.217044750614125
8,0.5501330140995044,23.20137447902811
9,1.0641637410140738,22.71897136442884
10,2.105162749138529,22.42673632691113
11,0.20724898601108777,25.202823648704573
12,-4.416580142656905,27.725392725355825
13,-8.769967984176464,27.880811458647624
14,-9.383656330749364,31.13386538185473
15,-10.046592582767097,33.25461545597922
16,-8.627141069752902,32.717499739338955
17,-3.5199291370128023,28.3824746505892


==> Plots/travel_time_min_vs_pool_radius_min_lam_lav_Manhattan_B1500_v12kmh.csv <==
,lam_lav,pool_radius_min,travel_time_min
0,4.1,6.25,27.873420550006568
1,4.1,6.25,27.762853506675487
2,5.9,8.75,32.94447220590019
3,5.9,8.75,31.880143094367753
4,1.6,0.0,16.129667409484732
5,1.6,0.0,16.088450963097422
6,2.3,5.0,20.422563395421363
7,2.3,5.0,20.418832107679602
8,4.1,0.0,34.3042233275253
9,4.1,0.0,34.40444984560864
10,1.9,10.0,27.32925539223595
11,1.9,10.0,27.456723876789983
12,4.8,0.0,42.19518734013722
13,4.8,0.0,40.75319538332878
14,5.2,10.0,33.05784673170588
15,5.2,10.0,31.992248022502203
16,3.4,10.0,30.17522028931864
17,3.4,10.0,29.82373060556014
18,3.1,3.75,23.376790091238178
19,3.1,3.75,23.635873578411065
20,3.8,5.0,26.517171897479137
21,3.8,5.0,27.20491520980165
22,3.1,5.0,23.66404146780393
23,3.1,5.0,23.88492038130157
24,4.1,5.625,28.01129339869271
25,4.1,5.625,28.286894367845225
26,5.2,8.75,31.526117972893623
27,5.2,8.75,30.84943864976375
28,4.5,10.0,31.755914596803862
29,4.5,10.0,31.307724674551114
30,1.6,2.5,16.501017766633073
31,1.6,2.5,16.494601666831848
32,3.4,3.75,25.18826414436225
33,3.4,3.75,25.827863816945296
34,1.9,2.5,17.6505604633638
35,1.9,2.5,17.610370169042405
36,5.2,2.5,36.742657863055385
37,5.2,2.5,36.06206431956017
38,1.6,1.25,16.126819964790926
39,1.6,1.25,16.128689620439605
40,1.9,1.25,17.589974040406375
41,1.9,1.25,17.557222990852374
42,4.1,5.0,28.29022703714283
43,4.1,5.0,28.35427768242669
44,3.4,2.5,25.695737364105824
45,3.4,2.5,25.756878870331807
46,5.2,6.875,31.568904471670532
47,5.2,6.875,30.687696718877522
48,3.8,3.75,27.025269634606786
49,3.8,3.75,27.57054933492845
50,2.7,5.0,22.15101153732396
51,2.7,5.0,22.01545748762191
52,4.5,6.25,29.132619457761827
53,4.5,6.25,29.083595111214148
54,2.7,3.75,21.78384776720889
55,2.7,3.75,21.692674370697773
56,5.5,10.0,33.54668826765801
57,5.5,10.0,32.129423112334024
58,4.8,8.75,30.79161823752989
59,4.8,8.75,30.192788168701142
60,1.6,5.0,19.495278203971342
61,1.6,5.0,19.130594037686244
62,5.5,5.0,34.109186239057685
63,5.5,5.0,33.37036961286312
64,1.6,0.625,16.18490205777939
65,1.6,0.625,16.176259765700678
66,4.8,5.0,31.196035206261786
67,4.8,5.0,30.858067519626907
68,2.3,10.0,27.834996168477662
69,2.3,10.0,28.020491475861768
70,5.9,10.0,33.951651414011714
71,5.9,10.0,32.58636756777615
72,2.7,2.5,21.719736935650925
73,2.7,2.5,21.525354762730995
74,2.7,0.0,22.391392001874717
75,2.7,0.0,22.219234804564348
76,5.9,6.25,34.298050569637624
77,5.9,6.25,32.84034978750504
78,4.8,10.0,32.22646878033841
79,4.8,10.0,31.50647820524309
80,5.5,8.75,32.67959616943668
81,5.5,8.75,31.00703063689056
82,4.8,2.5,34.517741903406275
83,4.8,2.5,33.87535599766233
84,3.8,7.5,27.083150245178903
85,3.8,7.5,27.246568832332954
86,4.5,8.75,29.62391079466085
87,4.5,8.75,29.555064770739087
88,3.4,6.25,25.149585643268548
89,3.4,6.25,25.52481850721789
90,3.1,0.0,25.07024083057478
91,3.1,0.0,25.051780088616066
92,4.5,6.875,29.003061840540944
93,4.5,6.875,28.85067201228712
94,2.3,3.75,19.888422958319648
95,2.3,3.75,19.79883409863179
96,1.9,0.625,17.6424147520854
97,1.9,0.625,17.6402733247208
98,3.4,0.0,27.81450386818691
99,3.4,0.0,27.909061211392345
100,4.1,10.0,30.911967285729443
101,4.1,10.0,30.821015185002764
102,3.4,4.375,25.265407529281696
103,3.4,4.375,25.68883070259923
104,4.5,7.5,29.04947007440021
105,4.5,7.5,28.979440671234087
106,1.6,10.0,26.518647779764677
107,1.6,10.0,26.704134905331077
108,3.8,6.25,26.587012854234768
109,3.8,6.25,26.796969988495608
110,2.3,1.875,19.57942964805019
111,2.3,1.875,19.54486206721406
112,2.7,1.875,21.864086209963666
113,2.7,1.875,21.58921352862489
114,5.9,5.0,35.03290334883741
115,5.9,5.0,34.429172990950114
116,5.2,5.0,32.90775099851829
117,5.2,5.0,32.335925688968395
118,3.1,10.0,29.43297010905825
119,3.1,10.0,29.348729669891053
120,4.5,0.0,38.01697799596332
121,4.5,0.0,37.59576011044885
122,1.9,0.0,17.757974234313647
123,1.9,0.0,17.617270177764677
124,3.8,0.0,30.74262960877612
125,3.8,0.0,31.26035725162852
126,3.1,2.5,23.562871728411533
127,3.1,2.5,23.63583209117976
128,4.5,5.0,30.159309879267177
129,4.5,5.0,29.69097134797212
130,2.3,1.25,19.723724291897767
131,2.3,1.25,19.766395312571962
132,4.1,7.5,27.94798788918833
133,4.1,7.5,28.250206220607165
134,3.1,3.125,23.568681382970627
135,3.1,3.125,23.601593403323804
136,4.8,6.875,29.911296107742057
137,4.8,6.875,29.82082875763537
138,5.5,7.5,31.944048970930076
139,5.5,7.5,31.14988604280216
140,5.5,6.25,32.9268456118078
141,5.5,6.25,31.802793314311515
142,5.9,0.0,55.435951283863275
143,5.9,0.0,51.60489512417978
144,5.5,6.875,32.2229878203094
145,5.5,6.875,31.68988902989157
146,3.4,7.5,25.99778385550857
147,3.4,7.5,25.980798415208373
148,5.9,8.125,33.135871377687266
149,5.9,8.125,32.203161236456474
150,2.3,0.0,20.068942528910814
151,2.3,0.0,19.961793775315517
152,4.8,7.5,30.15775625819488
153,4.8,7.5,29.558179243186718
154,2.3,2.5,19.609231284068905
155,2.3,2.5,19.662117019283425
156,3.1,1.25,24.177810560545613
157,3.1,1.25,24.444453757559472
158,4.8,6.25,30.717939116154376
159,4.8,6.25,30.21690230942729
160,5.2,7.5,31.280421755555206
161,5.2,7.5,30.582959162594747
162,4.1,2.5,29.50406567278948
163,4.1,2.5,30.162677654689215
164,1.9,5.0,19.409336681434887
165,1.9,5.0,19.428675083359998
166,2.7,10.0,28.577776856113697
167,2.7,10.0,28.284620236710442
168,3.4,5.0,25.247159956847053
169,3.4,5.0,25.7354413919228
170,3.8,5.625,26.54214370602909
171,3.8,5.625,27.078427688831738
172,5.5,0.0,50.69060606004969
173,5.5,0.0,47.91746453331191
174,4.5,2.5,32.08933550225713
175,4.5,2.5,32.211349619450544
176,5.2,6.25,31.827721857823157
177,5.2,6.25,31.38213311612266
178,3.8,2.5,28.06466571377869
179,3.8,2.5,28.1720920157638
180,5.2,0.0,46.92172612341479
181,5.2,0.0,45.09038494674832
182,2.7,1.25,22.059560006906036
183,2.7,1.25,21.888923781968046
184,3.8,10.0,30.424885163925772
185,3.8,10.0,30.41072880699061
186,5.9,7.5,33.06757421253793
187,5.9,7.5,32.13184663843518


==> Plots/travel_time_min_vs_tau_Manhattan_B1500_v12kmh_split_r0_paper.csv <==
,tau,travel_time_min
18,6.5,21.638437750544046
19,7.5,28.77304638529043
20,8.5,30.793572761504887
21,9.5,27.667767260784537
22,10.5,24.37409014527897
23,11.5,24.02365406643757
24,12.5,24.168466487731518
25,13.5,22.812178788849724
26,14.5,22.651241464928606
27,15.5,21.654807623414765
28,16.5,20.3215735777726
29,17.5,24.995574662693485
30,18.5,32.14197286801273
31,19.5,36.65077944282409
32,20.5,40.51752171260409
33,21.5,43.30120803874632
34,22.5,41.34464080909186
35,23.5,31.902403787602


==> Plots/travel_time_min_vs_tau_Manhattan_B1500_v12kmh_split_r4_paper.csv <==
,tau,travel_time_min
0,6.5,23.461462390225268
1,7.5,26.954865671641787
2,8.5,25.85255006831284
3,9.5,23.74380788959002
4,10.5,21.750647693191237
5,11.5,21.217129908758395
6,12.5,21.08631414649003
7,13.5,20.703178264769964
8,14.5,21.062987718364813
9,15.5,20.48701580933276
10,16.5,19.566838875077693
11,17.5,23.13372858207102
12,18.5,27.711090902700906
13,19.5,30.071882228703608
14,20.5,33.021496635262444
15,21.5,36.00833008555574
16,22.5,35.149411948701896
17,23.5,28.671041095890413


==> Plots/travel_time_min_vs_tau_Manhattan_B1500_v12kmh_split_r4_paper_wide.csv <==
,tau,travel_time_min
0,6.5,23.461462390225268
1,7.5,26.954865671641787
2,8.5,25.85255006831284
3,9.5,23.74380788959002
4,10.5,21.750647693191237
5,11.5,21.217129908758395
6,12.5,21.08631414649003
7,13.5,20.703178264769964
8,14.5,21.062987718364813
9,15.5,20.48701580933276
10,16.5,19.566838875077693
11,17.5,23.13372858207102
12,18.5,27.711090902700906
13,19.5,30.071882228703608
14,20.5,33.021496635262444
15,21.5,36.00833008555574
16,22.5,35.149411948701896
17,23.5,28.671041095890413


==> Plots/travel_time_min_vs_tau_dif_Manhattan_B1500_v12kmh_paper.csv <==
,tau,travel_time_min
0,6.5,1.2787729546061861
1,7.5,-0.23872897235510848
2,8.5,-4.442978773034763
3,9.5,-4.369665434553216
4,10.5,-2.6063588794588775
5,11.5,-2.666784819281329
6,12.5,-3.366850360725639
7,13.5,-2.2722471430097144
8,14.5,-1.5895317903697794
9,15.5,-1.2707530271548215
10,16.5,-0.897881325856293
11,17.5,-1.7314905636950577
12,18.5,-4.91853901980425
13,19.5,-8.406201745500876
14,20.5,-9.058344503093103
15,21.5,-9.246908909150712
16,22.5,-8.50452549986295
17,23.5,-4.13683178918539


==> Plots/travel_time_min_vs_tau_pool_radius_min_Manhattan_B1500_v12kmh_global_paper.csv <==
,pool_radius_min,tau,travel_time_min
0,7.5,6.5,29.60555937380679
1,7.5,7.5,32.17525572139303
2,7.5,8.5,28.52643482895307
3,7.5,9.5,25.456362780914425
4,7.5,10.5,24.042156424818664
5,7.5,11.5,23.105084609510023
6,7.5,12.5,22.214095901623747
7,7.5,13.5,22.217044750614125
8,7.5,14.5,23.20137447902811
9,7.5,15.5,22.71897136442884
10,7.5,16.5,22.42673632691113
11,7.5,17.5,25.202823648704573
12,7.5,18.5,27.725392725355825
13,7.5,19.5,27.880811458647624
14,7.5,20.5,31.13386538185473
15,7.5,21.5,33.25461545597922
16,7.5,22.5,32.717499739338955
17,7.5,23.5,28.3824746505892
18,0.0,6.5,21.638437750544046
19,0.0,7.5,28.77304638529043
20,0.0,8.5,30.793572761504887
21,0.0,9.5,27.667767260784537
22,0.0,10.5,24.37409014527897
23,0.0,11.5,24.02365406643757
24,0.0,12.5,24.168466487731518
25,0.0,13.5,22.812178788849724
26,0.0,14.5,22.651241464928606
27,0.0,15.5,21.654807623414765
28,0.0,16.5,20.3215735777726
29,0.0,17.5,24.995574662693485
30,0.0,18.5,32.14197286801273
31,0.0,19.5,36.65077944282409
32,0.0,20.5,40.51752171260409
33,0.0,21.5,43.30120803874632
34,0.0,22.5,41.34464080909186
35,0.0,23.5,31.902403787602
36,3.75,6.5,23.461462390225268
37,3.75,7.5,26.954865671641787
38,3.75,8.5,25.85255006831284
39,3.75,9.5,23.74380788959002
40,3.75,10.5,21.750647693191237
41,3.75,11.5,21.217129908758395
42,3.75,12.5,21.08631414649003
43,3.75,13.5,20.703178264769964
44,3.75,14.5,21.062987718364813
45,3.75,15.5,20.48701580933276
46,3.75,16.5,19.566838875077693
47,3.75,17.5,23.13372858207102
48,3.75,18.5,27.711090902700906
49,3.75,19.5,30.071882228703608
50,3.75,20.5,33.021496635262444
51,3.75,21.5,36.00833008555574
52,3.75,22.5,35.149411948701896
53,3.75,23.5,28.671041095890413


==> Plots/travel_time_min_vs_tau_pool_radius_min_Manhattan_B1500_v12kmh_local_paper.csv <==
,pool_radius_min,tau,travel_time_min
0,7.5,6.5,29.60555937380679
1,7.5,7.5,32.17525572139303
2,7.5,8.5,28.52643482895307
3,7.5,9.5,25.456362780914425
4,7.5,10.5,24.042156424818664
5,7.5,11.5,23.105084609510023
6,7.5,12.5,22.214095901623747
7,7.5,13.5,22.217044750614125
8,7.5,14.5,23.20137447902811
9,7.5,15.5,22.71897136442884
10,7.5,16.5,22.42673632691113
11,7.5,17.5,25.202823648704573
12,7.5,18.5,27.725392725355825
13,7.5,19.5,27.880811458647624
14,7.5,20.5,31.13386538185473
15,7.5,21.5,33.25461545597922
16,7.5,22.5,32.717499739338955
17,7.5,23.5,28.3824746505892
18,0.0,6.5,21.638437750544046
19,0.0,7.5,28.77304638529043
20,0.0,8.5,30.793572761504887
21,0.0,9.5,27.667767260784537
22,0.0,10.5,24.37409014527897
23,0.0,11.5,24.02365406643757
24,0.0,12.5,24.168466487731518
25,0.0,13.5,22.812178788849724
26,0.0,14.5,22.651241464928606
27,0.0,15.5,21.654807623414765
28,0.0,16.5,20.3215735777726
29,0.0,17.5,24.995574662693485
30,0.0,18.5,32.14197286801273
31,0.0,19.5,36.65077944282409
32,0.0,20.5,40.51752171260409
33,0.0,21.5,43.30120803874632
34,0.0,22.5,41.34464080909186
35,0.0,23.5,31.902403787602
36,3.75,6.5,23.461462390225268
37,3.75,7.5,26.954865671641787
38,3.75,8.5,25.85255006831284
39,3.75,9.5,23.74380788959002
40,3.75,10.5,21.750647693191237
41,3.75,11.5,21.217129908758395
42,3.75,12.5,21.08631414649003
43,3.75,13.5,20.703178264769964
44,3.75,14.5,21.062987718364813
45,3.75,15.5,20.48701580933276
46,3.75,16.5,19.566838875077693
47,3.75,17.5,23.13372858207102
48,3.75,18.5,27.711090902700906
49,3.75,19.5,30.071882228703608
50,3.75,20.5,33.021496635262444
51,3.75,21.5,36.00833008555574
52,3.75,22.5,35.149411948701896
53,3.75,23.5,28.671041095890413


==> Plots/travel_time_min_vs_tau_pool_radius_min_Manhattan_B1500_v12kmh_problem_paper.csv <==
,pool_radius_min,tau,travel_time_min
0,7.5,6.5,29.60555937380679
1,7.5,7.5,32.17525572139303
2,7.5,8.5,28.52643482895307
3,7.5,9.5,25.456362780914425
4,7.5,10.5,24.042156424818664
5,7.5,11.5,23.105084609510023
6,7.5,12.5,22.214095901623747
7,7.5,13.5,22.217044750614125
8,7.5,14.5,23.20137447902811
9,7.5,15.5,22.71897136442884
10,7.5,16.5,22.42673632691113
11,7.5,17.5,25.202823648704573
12,7.5,18.5,27.725392725355825
13,7.5,19.5,27.880811458647624
14,7.5,20.5,31.13386538185473
15,7.5,21.5,33.25461545597922
16,7.5,22.5,32.717499739338955
17,7.5,23.5,28.3824746505892
18,0.0,6.5,21.638437750544046
19,0.0,7.5,28.77304638529043
20,0.0,8.5,30.793572761504887
21,0.0,9.5,27.667767260784537
22,0.0,10.5,24.37409014527897
23,0.0,11.5,24.02365406643757
24,0.0,12.5,24.168466487731518
25,0.0,13.5,22.812178788849724
26,0.0,14.5,22.651241464928606
27,0.0,15.5,21.654807623414765
28,0.0,16.5,20.3215735777726
29,0.0,17.5,24.995574662693485
30,0.0,18.5,32.14197286801273
31,0.0,19.5,36.65077944282409
32,0.0,20.5,40.51752171260409
33,0.0,21.5,43.30120803874632
34,0.0,22.5,41.34464080909186
35,0.0,23.5,31.902403787602
36,3.75,6.5,23.461462390225268
37,3.75,7.5,26.954865671641787
38,3.75,8.5,25.85255006831284
39,3.75,9.5,23.74380788959002
40,3.75,10.5,21.750647693191237
41,3.75,11.5,21.217129908758395
42,3.75,12.5,21.08631414649003
43,3.75,13.5,20.703178264769964
44,3.75,14.5,21.062987718364813
45,3.75,15.5,20.48701580933276
46,3.75,16.5,19.566838875077693
47,3.75,17.5,23.13372858207102
48,3.75,18.5,27.711090902700906
49,3.75,19.5,30.071882228703608
50,3.75,20.5,33.021496635262444
51,3.75,21.5,36.00833008555574
52,3.75,22.5,35.149411948701896
53,3.75,23.5,28.671041095890413


==> Plots/travel_time_min_vs_tau_ratio_Manhattan_B1500_v12kmh_paper.csv <==
,tau,travel_time_min
0,6.5,0.9767842164490842
1,7.5,0.9763951857009814
2,8.5,0.9944518844159028
3,9.5,1.0113342107820782
4,10.5,0.9965105360362885
5,11.5,0.9933806673366109
6,12.5,0.986532680717365
7,13.5,0.9778666168041266
8,14.5,0.9508505643272431
9,15.5,0.9433557753207792
10,16.5,0.9580005584526123
11,17.5,0.941749791286074
12,18.5,0.9680300729727319
13,19.5,0.9831335504025799
14,20.5,0.9759281278395845
15,21.5,0.9681102917478086
16,22.5,0.9972300625819674
17,23.5,1.0553036066055355


==> Plots/travel_time_min_vs_tau_rlabel_Manhattan_B1500_delivery_window.csv <==
,rlabel,tau,travel_time_min
0,$\tilde{r}=8$ min,6.5,21.6793634821041
1,$\tilde{r}=8$ min,7.5,21.04414435624916
2,$\tilde{r}=8$ min,8.5,20.008022710661887
3,$\tilde{r}=8$ min,9.5,19.806130246458228
4,$\tilde{r}=8$ min,10.5,19.53974433656958
5,$\tilde{r}=8$ min,11.5,19.084687556932046
6,$\tilde{r}=8$ min,12.5,18.770142505580047
7,$\tilde{r}=8$ min,13.5,19.009541055060573
8,$\tilde{r}=8$ min,14.5,19.655051210428308
9,$\tilde{r}=8$ min,15.5,19.620788851472376
10,$\tilde{r}=8$ min,16.5,19.442841050341823
11,$\tilde{r}=8$ min,17.5,20.557203205566253
12,$\tilde{r}=8$ min,18.5,21.39313399486259
13,$\tilde{r}=8$ min,19.5,21.090055448815182
14,$\tilde{r}=8$ min,20.5,21.644602942371783
15,$\tilde{r}=8$ min,21.5,21.931720808137626
16,$\tilde{r}=8$ min,22.5,22.504403162055336
17,$\tilde{r}=8$ min,23.5,22.83034389635252
18,$\tilde{r}=0$ min,6.5,19.004370054777844
19,$\tilde{r}=0$ min,7.5,20.546830192679764
20,$\tilde{r}=0$ min,8.5,21.125846283074342
21,$\tilde{r}=0$ min,9.5,20.458066887173835
22,$\tilde{r}=0$ min,10.5,20.076967459666392
23,$\tilde{r}=0$ min,11.5,20.15912245909767
24,$\tilde{r}=0$ min,12.5,20.006411394448033
25,$\tilde{r}=0$ min,13.5,20.176120158636405
26,$\tilde{r}=0$ min,14.5,20.214239946041648
27,$\tilde{r}=0$ min,15.5,20.16241996316113
28,$\tilde{r}=0$ min,16.5,19.52766339306225
29,$\tilde{r}=0$ min,17.5,20.60731351245122
30,$\tilde{r}=0$ min,18.5,21.41968925796946
31,$\tilde{r}=0$ min,19.5,21.479766999524493
32,$\tilde{r}=0$ min,20.5,22.60493136296135
33,$\tilde{r}=0$ min,21.5,23.76072682304133
34,$\tilde{r}=0$ min,22.5,24.056081431535286
35,$\tilde{r}=0$ min,23.5,23.865728843597694
36,$\tilde{r}=4$ min,6.5,20.16731192949323
37,$\tilde{r}=4$ min,7.5,20.917715396437927
38,$\tilde{r}=4$ min,8.5,20.220903547671842
39,$\tilde{r}=4$ min,9.5,19.547121456602717
40,$\tilde{r}=4$ min,10.5,18.85900328319801
41,$\tilde{r}=4$ min,11.5,18.5051982985112
42,$\tilde{r}=4$ min,12.5,18.295410908527856
43,$\tilde{r}=4$ min,13.5,18.42520338257333
44,$\tilde{r}=4$ min,14.5,18.705329431586414
45,$\tilde{r}=4$ min,15.5,18.508396627495934
46,$\tilde{r}=4$ min,16.5,18.06323700769052
47,$\tilde{r}=4$ min,17.5,19.47134642879343
48,$\tilde{r}=4$ min,18.5,20.7804068566708
49,$\tilde{r}=4$ min,19.5,20.53512571839081
50,$\tilde{r}=4$ min,20.5,21.68793264220284
51,$\tilde{r}=4$ min,21.5,22.660255356708056
52,$\tilde{r}=4$ min,22.5,23.386875417501674
53,$\tilde{r}=4$ min,23.5,23.17086014976725


==> Plots/travel_time_min_vs_tau_rlabel_Manhattan_B1500_delivery_window_problem.csv <==
,rlabel,tau,travel_time_min
0,$r=8.0$ min,6.0,21.6793634821041
1,$r=8.0$ min,7.0,21.04414435624916
2,$r=8.0$ min,8.0,20.008022710661887
3,$r=8.0$ min,9.0,19.806130246458228
4,$r=8.0$ min,10.0,19.53974433656958
5,$r=8.0$ min,11.0,19.084687556932046
6,$r=8.0$ min,12.0,18.770142505580047
7,$r=8.0$ min,13.0,19.009541055060573
8,$r=8.0$ min,14.0,19.655051210428308
9,$r=8.0$ min,15.0,19.620788851472376
10,$r=8.0$ min,16.0,19.442841050341823
11,$r=8.0$ min,17.0,20.557203205566253
12,$r=8.0$ min,18.0,21.39313399486259
13,$r=8.0$ min,19.0,21.090055448815182
14,$r=8.0$ min,20.0,21.644602942371783
15,$r=8.0$ min,21.0,21.931720808137626
16,$r=8.0$ min,22.0,22.504403162055336
17,$r=8.0$ min,23.0,22.830343896352517
18,$r=0.0$ min,6.0,19.004370054777844
19,$r=0.0$ min,7.0,20.546830192679764
20,$r=0.0$ min,8.0,21.125846283074342
21,$r=0.0$ min,9.0,20.458066887173835
22,$r=0.0$ min,10.0,20.076967459666392
23,$r=0.0$ min,11.0,20.15912245909767
24,$r=0.0$ min,12.0,20.006411394448033
25,$r=0.0$ min,13.0,20.176120158636405
26,$r=0.0$ min,14.0,20.214239946041648
27,$r=0.0$ min,15.0,20.16241996316113
28,$r=0.0$ min,16.0,19.52766339306225
29,$r=0.0$ min,17.0,20.60731351245122
30,$r=0.0$ min,18.0,21.41968925796946
31,$r=0.0$ min,19.0,21.479766999524493
32,$r=0.0$ min,20.0,22.60493136296135
33,$r=0.0$ min,21.0,23.76072682304133
34,$r=0.0$ min,22.0,24.056081431535283
35,$r=0.0$ min,23.0,23.865728843597694
36,$r=4.0$ min,6.0,20.16731192949323
37,$r=4.0$ min,7.0,20.917715396437927
38,$r=4.0$ min,8.0,20.220903547671842
39,$r=4.0$ min,9.0,19.547121456602717
40,$r=4.0$ min,10.0,18.85900328319801
41,$r=4.0$ min,11.0,18.5051982985112
42,$r=4.0$ min,12.0,18.295410908527856
43,$r=4.0$ min,13.0,18.42520338257333
44,$r=4.0$ min,14.0,18.705329431586414
45,$r=4.0$ min,15.0,18.508396627495934
46,$r=4.0$ min,16.0,18.06323700769052
47,$r=4.0$ min,17.0,19.47134642879343
48,$r=4.0$ min,18.0,20.7804068566708
49,$r=4.0$ min,19.0,20.53512571839081
50,$r=4.0$ min,20.0,21.68793264220284
51,$r=4.0$ min,21.0,22.660255356708056
52,$r=4.0$ min,22.0,23.386875417501674
53,$r=4.0$ min,23.0,23.17086014976725


==> Plots/travel_time_min_vs_tau_rlabel_Manhattan_B1500_v12kmh.csv <==
,rlabel,tau,travel_time_min
0,$\tilde{r}\approx8$ min,6.5,29.60555937380679
1,$\tilde{r}\approx8$ min,7.5,32.17525572139303
2,$\tilde{r}\approx8$ min,8.5,28.52643482895307
3,$\tilde{r}\approx8$ min,9.5,25.456362780914425
4,$\tilde{r}\approx8$ min,10.5,24.042156424818664
5,$\tilde{r}\approx8$ min,11.5,23.105084609510023
6,$\tilde{r}\approx8$ min,12.5,22.214095901623747
7,$\tilde{r}\approx8$ min,13.5,22.217044750614125
8,$\tilde{r}\approx8$ min,14.5,23.20137447902811
9,$\tilde{r}\approx8$ min,15.5,22.71897136442884
10,$\tilde{r}\approx8$ min,16.5,22.42673632691113
11,$\tilde{r}\approx8$ min,17.5,25.202823648704573
12,$\tilde{r}\approx8$ min,18.5,27.725392725355825
13,$\tilde{r}\approx8$ min,19.5,27.880811458647624
14,$\tilde{r}\approx8$ min,20.5,31.13386538185473
15,$\tilde{r}\approx8$ min,21.5,33.25461545597922
16,$\tilde{r}\approx8$ min,22.5,32.717499739338955
17,$\tilde{r}\approx8$ min,23.5,28.3824746505892
18,$\tilde{r}=0$ min,6.5,21.638437750544046
19,$\tilde{r}=0$ min,7.5,28.77304638529043
20,$\tilde{r}=0$ min,8.5,30.793572761504887
21,$\tilde{r}=0$ min,9.5,27.667767260784537
22,$\tilde{r}=0$ min,10.5,24.37409014527897
23,$\tilde{r}=0$ min,11.5,24.02365406643757
24,$\tilde{r}=0$ min,12.5,24.168466487731518
25,$\tilde{r}=0$ min,13.5,22.812178788849724
26,$\tilde{r}=0$ min,14.5,22.651241464928606
27,$\tilde{r}=0$ min,15.5,21.654807623414765
28,$\tilde{r}=0$ min,16.5,20.3215735777726
29,$\tilde{r}=0$ min,17.5,24.995574662693485
30,$\tilde{r}=0$ min,18.5,32.14197286801273
31,$\tilde{r}=0$ min,19.5,36.65077944282409
32,$\tilde{r}=0$ min,20.5,40.51752171260409
33,$\tilde{r}=0$ min,21.5,43.30120803874632
34,$\tilde{r}=0$ min,22.5,41.34464080909186
35,$\tilde{r}=0$ min,23.5,31.902403787602
36,$\tilde{r}\approx4$ min,6.5,23.461462390225268
37,$\tilde{r}\approx4$ min,7.5,26.954865671641787
38,$\tilde{r}\approx4$ min,8.5,25.85255006831284
39,$\tilde{r}\approx4$ min,9.5,23.74380788959002
40,$\tilde{r}\approx4$ min,10.5,21.750647693191237
41,$\tilde{r}\approx4$ min,11.5,21.217129908758395
42,$\tilde{r}\approx4$ min,12.5,21.08631414649003
43,$\tilde{r}\approx4$ min,13.5,20.703178264769964
44,$\tilde{r}\approx4$ min,14.5,21.062987718364813
45,$\tilde{r}\approx4$ min,15.5,20.48701580933276
46,$\tilde{r}\approx4$ min,16.5,19.566838875077693
47,$\tilde{r}\approx4$ min,17.5,23.13372858207102
48,$\tilde{r}\approx4$ min,18.5,27.711090902700906
49,$\tilde{r}\approx4$ min,19.5,30.071882228703608
50,$\tilde{r}\approx4$ min,20.5,33.021496635262444
51,$\tilde{r}\approx4$ min,21.5,36.00833008555574
52,$\tilde{r}\approx4$ min,22.5,35.149411948701896
53,$\tilde{r}\approx4$ min,23.5,28.671041095890413


==> Plots/travel_time_min_vs_tau_rlabel_Manhattan_B1500_v12kmh_global.csv <==
,rlabel,tau,travel_time_min
0,$\tilde{r}\approx8$ min,6.5,29.60555937380679
1,$\tilde{r}\approx8$ min,7.5,32.17525572139303
2,$\tilde{r}\approx8$ min,8.5,28.52643482895307
3,$\tilde{r}\approx8$ min,9.5,25.456362780914425
4,$\tilde{r}\approx8$ min,10.5,24.042156424818664
5,$\tilde{r}\approx8$ min,11.5,23.105084609510023
6,$\tilde{r}\approx8$ min,12.5,22.214095901623747
7,$\tilde{r}\approx8$ min,13.5,22.217044750614125
8,$\tilde{r}\approx8$ min,14.5,23.20137447902811
9,$\tilde{r}\approx8$ min,15.5,22.71897136442884
10,$\tilde{r}\approx8$ min,16.5,22.42673632691113
11,$\tilde{r}\approx8$ min,17.5,25.202823648704573
12,$\tilde{r}\approx8$ min,18.5,27.725392725355825
13,$\tilde{r}\approx8$ min,19.5,27.880811458647624
14,$\tilde{r}\approx8$ min,20.5,31.13386538185473
15,$\tilde{r}\approx8$ min,21.5,33.25461545597922
16,$\tilde{r}\approx8$ min,22.5,32.717499739338955
17,$\tilde{r}\approx8$ min,23.5,28.3824746505892
18,$\tilde{r}=0$ min,6.5,21.638437750544046
19,$\tilde{r}=0$ min,7.5,28.77304638529043
20,$\tilde{r}=0$ min,8.5,30.793572761504887
21,$\tilde{r}=0$ min,9.5,27.667767260784537
22,$\tilde{r}=0$ min,10.5,24.37409014527897
23,$\tilde{r}=0$ min,11.5,24.02365406643757
24,$\tilde{r}=0$ min,12.5,24.168466487731518
25,$\tilde{r}=0$ min,13.5,22.812178788849724
26,$\tilde{r}=0$ min,14.5,22.651241464928606
27,$\tilde{r}=0$ min,15.5,21.654807623414765
28,$\tilde{r}=0$ min,16.5,20.3215735777726
29,$\tilde{r}=0$ min,17.5,24.995574662693485
30,$\tilde{r}=0$ min,18.5,32.14197286801273
31,$\tilde{r}=0$ min,19.5,36.65077944282409
32,$\tilde{r}=0$ min,20.5,40.51752171260409
33,$\tilde{r}=0$ min,21.5,43.30120803874632
34,$\tilde{r}=0$ min,22.5,41.34464080909186
35,$\tilde{r}=0$ min,23.5,31.902403787602
36,$\tilde{r}\approx4$ min,6.5,23.461462390225268
37,$\tilde{r}\approx4$ min,7.5,26.954865671641787
38,$\tilde{r}\approx4$ min,8.5,25.85255006831284
39,$\tilde{r}\approx4$ min,9.5,23.74380788959002
40,$\tilde{r}\approx4$ min,10.5,21.750647693191237
41,$\tilde{r}\approx4$ min,11.5,21.217129908758395
42,$\tilde{r}\approx4$ min,12.5,21.08631414649003
43,$\tilde{r}\approx4$ min,13.5,20.703178264769964
44,$\tilde{r}\approx4$ min,14.5,21.062987718364813
45,$\tilde{r}\approx4$ min,15.5,20.48701580933276
46,$\tilde{r}\approx4$ min,16.5,19.566838875077693
47,$\tilde{r}\approx4$ min,17.5,23.13372858207102
48,$\tilde{r}\approx4$ min,18.5,27.711090902700906
49,$\tilde{r}\approx4$ min,19.5,30.071882228703608
50,$\tilde{r}\approx4$ min,20.5,33.021496635262444
51,$\tilde{r}\approx4$ min,21.5,36.00833008555574
52,$\tilde{r}\approx4$ min,22.5,35.149411948701896
53,$\tilde{r}\approx4$ min,23.5,28.671041095890413


==> Plots/travel_time_min_vs_tau_rlabel_Manhattan_B1500_v12kmh_global_paper.csv <==
,rlabel,tau,travel_time_min
0,$\tilde{r}\approx8$ min,6.5,29.60555937380679
1,$\tilde{r}\approx8$ min,7.5,32.17525572139303
2,$\tilde{r}\approx8$ min,8.5,28.52643482895307
3,$\tilde{r}\approx8$ min,9.5,25.456362780914425
4,$\tilde{r}\approx8$ min,10.5,24.042156424818664
5,$\tilde{r}\approx8$ min,11.5,23.105084609510023
6,$\tilde{r}\approx8$ min,12.5,22.214095901623747
7,$\tilde{r}\approx8$ min,13.5,22.217044750614125
8,$\tilde{r}\approx8$ min,14.5,23.20137447902811
9,$\tilde{r}\approx8$ min,15.5,22.71897136442884
10,$\tilde{r}\approx8$ min,16.5,22.42673632691113
11,$\tilde{r}\approx8$ min,17.5,25.202823648704573
12,$\tilde{r}\approx8$ min,18.5,27.725392725355825
13,$\tilde{r}\approx8$ min,19.5,27.880811458647624
14,$\tilde{r}\approx8$ min,20.5,31.13386538185473
15,$\tilde{r}\approx8$ min,21.5,33.25461545597922
16,$\tilde{r}\approx8$ min,22.5,32.717499739338955
17,$\tilde{r}\approx8$ min,23.5,28.3824746505892
18,$\tilde{r}=0$ min,6.5,21.638437750544046
19,$\tilde{r}=0$ min,7.5,28.77304638529043
20,$\tilde{r}=0$ min,8.5,30.793572761504887
21,$\tilde{r}=0$ min,9.5,27.667767260784537
22,$\tilde{r}=0$ min,10.5,24.37409014527897
23,$\tilde{r}=0$ min,11.5,24.02365406643757
24,$\tilde{r}=0$ min,12.5,24.168466487731518
25,$\tilde{r}=0$ min,13.5,22.812178788849724
26,$\tilde{r}=0$ min,14.5,22.651241464928606
27,$\tilde{r}=0$ min,15.5,21.654807623414765
28,$\tilde{r}=0$ min,16.5,20.3215735777726
29,$\tilde{r}=0$ min,17.5,24.995574662693485
30,$\tilde{r}=0$ min,18.5,32.14197286801273
31,$\tilde{r}=0$ min,19.5,36.65077944282409
32,$\tilde{r}=0$ min,20.5,40.51752171260409
33,$\tilde{r}=0$ min,21.5,43.30120803874632
34,$\tilde{r}=0$ min,22.5,41.34464080909186
35,$\tilde{r}=0$ min,23.5,31.902403787602
36,$\tilde{r}\approx4$ min,6.5,23.461462390225268
37,$\tilde{r}\approx4$ min,7.5,26.954865671641787
38,$\tilde{r}\approx4$ min,8.5,25.85255006831284
39,$\tilde{r}\approx4$ min,9.5,23.74380788959002
40,$\tilde{r}\approx4$ min,10.5,21.750647693191237
41,$\tilde{r}\approx4$ min,11.5,21.217129908758395
42,$\tilde{r}\approx4$ min,12.5,21.08631414649003
43,$\tilde{r}\approx4$ min,13.5,20.703178264769964
44,$\tilde{r}\approx4$ min,14.5,21.062987718364813
45,$\tilde{r}\approx4$ min,15.5,20.48701580933276
46,$\tilde{r}\approx4$ min,16.5,19.566838875077693
47,$\tilde{r}\approx4$ min,17.5,23.13372858207102
48,$\tilde{r}\approx4$ min,18.5,27.711090902700906
49,$\tilde{r}\approx4$ min,19.5,30.071882228703608
50,$\tilde{r}\approx4$ min,20.5,33.021496635262444
51,$\tilde{r}\approx4$ min,21.5,36.00833008555574
52,$\tilde{r}\approx4$ min,22.5,35.149411948701896
53,$\tilde{r}\approx4$ min,23.5,28.671041095890413


==> Plots/travel_time_min_vs_tau_rlabel_Manhattan_B1500_v12kmh_global_talk.csv <==
,rlabel,tau,travel_time_min
0,$\tilde{r}\approx8$ min,6.5,29.60555937380679
1,$\tilde{r}\approx8$ min,7.5,32.17525572139303
2,$\tilde{r}\approx8$ min,8.5,28.52643482895307
3,$\tilde{r}\approx8$ min,9.5,25.456362780914425
4,$\tilde{r}\approx8$ min,10.5,24.042156424818664
5,$\tilde{r}\approx8$ min,11.5,23.105084609510023
6,$\tilde{r}\approx8$ min,12.5,22.214095901623747
7,$\tilde{r}\approx8$ min,13.5,22.217044750614125
8,$\tilde{r}\approx8$ min,14.5,23.20137447902811
9,$\tilde{r}\approx8$ min,15.5,22.71897136442884
10,$\tilde{r}\approx8$ min,16.5,22.42673632691113
11,$\tilde{r}\approx8$ min,17.5,25.202823648704573
12,$\tilde{r}\approx8$ min,18.5,27.725392725355825
13,$\tilde{r}\approx8$ min,19.5,27.880811458647624
14,$\tilde{r}\approx8$ min,20.5,31.13386538185473
15,$\tilde{r}\approx8$ min,21.5,33.25461545597922
16,$\tilde{r}\approx8$ min,22.5,32.717499739338955
17,$\tilde{r}\approx8$ min,23.5,28.3824746505892
18,$\tilde{r}=0$ min,6.5,21.638437750544046
19,$\tilde{r}=0$ min,7.5,28.77304638529043
20,$\tilde{r}=0$ min,8.5,30.793572761504887
21,$\tilde{r}=0$ min,9.5,27.667767260784537
22,$\tilde{r}=0$ min,10.5,24.37409014527897
23,$\tilde{r}=0$ min,11.5,24.02365406643757
24,$\tilde{r}=0$ min,12.5,24.168466487731518
25,$\tilde{r}=0$ min,13.5,22.812178788849724
26,$\tilde{r}=0$ min,14.5,22.651241464928606
27,$\tilde{r}=0$ min,15.5,21.654807623414765
28,$\tilde{r}=0$ min,16.5,20.3215735777726
29,$\tilde{r}=0$ min,17.5,24.995574662693485
30,$\tilde{r}=0$ min,18.5,32.14197286801273
31,$\tilde{r}=0$ min,19.5,36.65077944282409
32,$\tilde{r}=0$ min,20.5,40.51752171260409
33,$\tilde{r}=0$ min,21.5,43.30120803874632
34,$\tilde{r}=0$ min,22.5,41.34464080909186
35,$\tilde{r}=0$ min,23.5,31.902403787602
36,$\tilde{r}\approx4$ min,6.5,23.461462390225268
37,$\tilde{r}\approx4$ min,7.5,26.954865671641787
38,$\tilde{r}\approx4$ min,8.5,25.85255006831284
39,$\tilde{r}\approx4$ min,9.5,23.74380788959002
40,$\tilde{r}\approx4$ min,10.5,21.750647693191237
41,$\tilde{r}\approx4$ min,11.5,21.217129908758395
42,$\tilde{r}\approx4$ min,12.5,21.08631414649003
43,$\tilde{r}\approx4$ min,13.5,20.703178264769964
44,$\tilde{r}\approx4$ min,14.5,21.062987718364813
45,$\tilde{r}\approx4$ min,15.5,20.48701580933276
46,$\tilde{r}\approx4$ min,16.5,19.566838875077693
47,$\tilde{r}\approx4$ min,17.5,23.13372858207102
48,$\tilde{r}\approx4$ min,18.5,27.711090902700906
49,$\tilde{r}\approx4$ min,19.5,30.071882228703608
50,$\tilde{r}\approx4$ min,20.5,33.021496635262444
51,$\tilde{r}\approx4$ min,21.5,36.00833008555574
52,$\tilde{r}\approx4$ min,22.5,35.149411948701896
53,$\tilde{r}\approx4$ min,23.5,28.671041095890413


==> Plots/travel_time_min_vs_tau_rlabel_Manhattan_B1500_v12kmh_global_talk2.csv <==
,rlabel,tau,travel_time_min
0,$\tilde{r}\approx8$ min,6.5,29.60555937380679
1,$\tilde{r}\approx8$ min,7.5,32.17525572139303
2,$\tilde{r}\approx8$ min,8.5,28.52643482895307
3,$\tilde{r}\approx8$ min,9.5,25.456362780914425
4,$\tilde{r}\approx8$ min,10.5,24.042156424818664
5,$\tilde{r}\approx8$ min,11.5,23.105084609510023
6,$\tilde{r}\approx8$ min,12.5,22.214095901623747
7,$\tilde{r}\approx8$ min,13.5,22.217044750614125
8,$\tilde{r}\approx8$ min,14.5,23.20137447902811
9,$\tilde{r}\approx8$ min,15.5,22.71897136442884
10,$\tilde{r}\approx8$ min,16.5,22.42673632691113
11,$\tilde{r}\approx8$ min,17.5,25.202823648704573
12,$\tilde{r}\approx8$ min,18.5,27.725392725355825
13,$\tilde{r}\approx8$ min,19.5,27.880811458647624
14,$\tilde{r}\approx8$ min,20.5,31.13386538185473
15,$\tilde{r}\approx8$ min,21.5,33.25461545597922
16,$\tilde{r}\approx8$ min,22.5,32.717499739338955
17,$\tilde{r}\approx8$ min,23.5,28.3824746505892
18,$\tilde{r}=0$ min,6.5,21.638437750544046
19,$\tilde{r}=0$ min,7.5,28.77304638529043
20,$\tilde{r}=0$ min,8.5,30.793572761504887
21,$\tilde{r}=0$ min,9.5,27.667767260784537
22,$\tilde{r}=0$ min,10.5,24.37409014527897
23,$\tilde{r}=0$ min,11.5,24.02365406643757
24,$\tilde{r}=0$ min,12.5,24.168466487731518
25,$\tilde{r}=0$ min,13.5,22.812178788849724
26,$\tilde{r}=0$ min,14.5,22.651241464928606
27,$\tilde{r}=0$ min,15.5,21.654807623414765
28,$\tilde{r}=0$ min,16.5,20.3215735777726
29,$\tilde{r}=0$ min,17.5,24.995574662693485
30,$\tilde{r}=0$ min,18.5,32.14197286801273
31,$\tilde{r}=0$ min,19.5,36.65077944282409
32,$\tilde{r}=0$ min,20.5,40.51752171260409
33,$\tilde{r}=0$ min,21.5,43.30120803874632
34,$\tilde{r}=0$ min,22.5,41.34464080909186
35,$\tilde{r}=0$ min,23.5,31.902403787602
36,$\tilde{r}\approx4$ min,6.5,23.461462390225268
37,$\tilde{r}\approx4$ min,7.5,26.954865671641787
38,$\tilde{r}\approx4$ min,8.5,25.85255006831284
39,$\tilde{r}\approx4$ min,9.5,23.74380788959002
40,$\tilde{r}\approx4$ min,10.5,21.750647693191237
41,$\tilde{r}\approx4$ min,11.5,21.217129908758395
42,$\tilde{r}\approx4$ min,12.5,21.08631414649003
43,$\tilde{r}\approx4$ min,13.5,20.703178264769964
44,$\tilde{r}\approx4$ min,14.5,21.062987718364813
45,$\tilde{r}\approx4$ min,15.5,20.48701580933276
46,$\tilde{r}\approx4$ min,16.5,19.566838875077693
47,$\tilde{r}\approx4$ min,17.5,23.13372858207102
48,$\tilde{r}\approx4$ min,18.5,27.711090902700906
49,$\tilde{r}\approx4$ min,19.5,30.071882228703608
50,$\tilde{r}\approx4$ min,20.5,33.021496635262444
51,$\tilde{r}\approx4$ min,21.5,36.00833008555574
52,$\tilde{r}\approx4$ min,22.5,35.149411948701896
53,$\tilde{r}\approx4$ min,23.5,28.671041095890413


==> Plots/travel_time_min_vs_tau_rlabel_Manhattan_B1500_v12kmh_high.csv <==
,rlabel,tau,travel_time_min
0,$\tilde{r}\approx8$ min,6.5,29.60555937380679
1,$\tilde{r}\approx8$ min,7.5,32.17525572139303
2,$\tilde{r}\approx8$ min,8.5,28.52643482895307
3,$\tilde{r}\approx8$ min,9.5,25.456362780914425
4,$\tilde{r}\approx8$ min,10.5,24.042156424818664
5,$\tilde{r}\approx8$ min,11.5,23.105084609510023
6,$\tilde{r}\approx8$ min,12.5,22.214095901623747
7,$\tilde{r}\approx8$ min,13.5,22.217044750614125
8,$\tilde{r}\approx8$ min,14.5,23.20137447902811
9,$\tilde{r}\approx8$ min,15.5,22.71897136442884
10,$\tilde{r}\approx8$ min,16.5,22.42673632691113
11,$\tilde{r}\approx8$ min,17.5,25.202823648704573
12,$\tilde{r}\approx8$ min,18.5,27.725392725355825
13,$\tilde{r}\approx8$ min,19.5,27.880811458647624
14,$\tilde{r}\approx8$ min,20.5,31.13386538185473
15,$\tilde{r}\approx8$ min,21.5,33.25461545597922
16,$\tilde{r}\approx8$ min,22.5,32.717499739338955
17,$\tilde{r}\approx8$ min,23.5,28.3824746505892
18,$\tilde{r}=0$ min,6.5,21.638437750544046
19,$\tilde{r}=0$ min,7.5,28.77304638529043
20,$\tilde{r}=0$ min,8.5,30.793572761504887
21,$\tilde{r}=0$ min,9.5,27.667767260784537
22,$\tilde{r}=0$ min,10.5,24.37409014527897
23,$\tilde{r}=0$ min,11.5,24.02365406643757
24,$\tilde{r}=0$ min,12.5,24.168466487731518
25,$\tilde{r}=0$ min,13.5,22.812178788849724
26,$\tilde{r}=0$ min,14.5,22.651241464928606
27,$\tilde{r}=0$ min,15.5,21.654807623414765
28,$\tilde{r}=0$ min,16.5,20.3215735777726
29,$\tilde{r}=0$ min,17.5,24.995574662693485
30,$\tilde{r}=0$ min,18.5,32.14197286801273
31,$\tilde{r}=0$ min,19.5,36.65077944282409
32,$\tilde{r}=0$ min,20.5,40.51752171260409
33,$\tilde{r}=0$ min,21.5,43.30120803874632
34,$\tilde{r}=0$ min,22.5,41.34464080909186
35,$\tilde{r}=0$ min,23.5,31.902403787602
36,$\tilde{r}\approx4$ min,6.5,23.461462390225268
37,$\tilde{r}\approx4$ min,7.5,26.954865671641787
38,$\tilde{r}\approx4$ min,8.5,25.85255006831284
39,$\tilde{r}\approx4$ min,9.5,23.74380788959002
40,$\tilde{r}\approx4$ min,10.5,21.750647693191237
41,$\tilde{r}\approx4$ min,11.5,21.217129908758395
42,$\tilde{r}\approx4$ min,12.5,21.08631414649003
43,$\tilde{r}\approx4$ min,13.5,20.703178264769964
44,$\tilde{r}\approx4$ min,14.5,21.062987718364813
45,$\tilde{r}\approx4$ min,15.5,20.48701580933276
46,$\tilde{r}\approx4$ min,16.5,19.566838875077693
47,$\tilde{r}\approx4$ min,17.5,23.13372858207102
48,$\tilde{r}\approx4$ min,18.5,27.711090902700906
49,$\tilde{r}\approx4$ min,19.5,30.071882228703608
50,$\tilde{r}\approx4$ min,20.5,33.021496635262444
51,$\tilde{r}\approx4$ min,21.5,36.00833008555574
52,$\tilde{r}\approx4$ min,22.5,35.149411948701896
53,$\tilde{r}\approx4$ min,23.5,28.671041095890413


==> Plots/travel_time_min_vs_tau_rlabel_Manhattan_B1500_v12kmh_local_paper.csv <==
,rlabel,tau,travel_time_min
0,$\tilde{r}\approx8$ min,6.5,29.60555937380679
1,$\tilde{r}\approx8$ min,7.5,32.17525572139303
2,$\tilde{r}\approx8$ min,8.5,28.52643482895307
3,$\tilde{r}\approx8$ min,9.5,25.456362780914425
4,$\tilde{r}\approx8$ min,10.5,24.042156424818664
5,$\tilde{r}\approx8$ min,11.5,23.105084609510023
6,$\tilde{r}\approx8$ min,12.5,22.214095901623747
7,$\tilde{r}\approx8$ min,13.5,22.217044750614125
8,$\tilde{r}\approx8$ min,14.5,23.20137447902811
9,$\tilde{r}\approx8$ min,15.5,22.71897136442884
10,$\tilde{r}\approx8$ min,16.5,22.42673632691113
11,$\tilde{r}\approx8$ min,17.5,25.202823648704573
12,$\tilde{r}\approx8$ min,18.5,27.725392725355825
13,$\tilde{r}\approx8$ min,19.5,27.880811458647624
14,$\tilde{r}\approx8$ min,20.5,31.13386538185473
15,$\tilde{r}\approx8$ min,21.5,33.25461545597922
16,$\tilde{r}\approx8$ min,22.5,32.717499739338955
17,$\tilde{r}\approx8$ min,23.5,28.3824746505892
18,$\tilde{r}=0$ min,6.5,21.638437750544046
19,$\tilde{r}=0$ min,7.5,28.77304638529043
20,$\tilde{r}=0$ min,8.5,30.793572761504887
21,$\tilde{r}=0$ min,9.5,27.667767260784537
22,$\tilde{r}=0$ min,10.5,24.37409014527897
23,$\tilde{r}=0$ min,11.5,24.02365406643757
24,$\tilde{r}=0$ min,12.5,24.168466487731518
25,$\tilde{r}=0$ min,13.5,22.812178788849724
26,$\tilde{r}=0$ min,14.5,22.651241464928606
27,$\tilde{r}=0$ min,15.5,21.654807623414765
28,$\tilde{r}=0$ min,16.5,20.3215735777726
29,$\tilde{r}=0$ min,17.5,24.995574662693485
30,$\tilde{r}=0$ min,18.5,32.14197286801273
31,$\tilde{r}=0$ min,19.5,36.65077944282409
32,$\tilde{r}=0$ min,20.5,40.51752171260409
33,$\tilde{r}=0$ min,21.5,43.30120803874632
34,$\tilde{r}=0$ min,22.5,41.34464080909186
35,$\tilde{r}=0$ min,23.5,31.902403787602
36,$\tilde{r}\approx4$ min,6.5,23.461462390225268
37,$\tilde{r}\approx4$ min,7.5,26.954865671641787
38,$\tilde{r}\approx4$ min,8.5,25.85255006831284
39,$\tilde{r}\approx4$ min,9.5,23.74380788959002
40,$\tilde{r}\approx4$ min,10.5,21.750647693191237
41,$\tilde{r}\approx4$ min,11.5,21.217129908758395
42,$\tilde{r}\approx4$ min,12.5,21.08631414649003
43,$\tilde{r}\approx4$ min,13.5,20.703178264769964
44,$\tilde{r}\approx4$ min,14.5,21.062987718364813
45,$\tilde{r}\approx4$ min,15.5,20.48701580933276
46,$\tilde{r}\approx4$ min,16.5,19.566838875077693
47,$\tilde{r}\approx4$ min,17.5,23.13372858207102
48,$\tilde{r}\approx4$ min,18.5,27.711090902700906
49,$\tilde{r}\approx4$ min,19.5,30.071882228703608
50,$\tilde{r}\approx4$ min,20.5,33.021496635262444
51,$\tilde{r}\approx4$ min,21.5,36.00833008555574
52,$\tilde{r}\approx4$ min,22.5,35.149411948701896
53,$\tilde{r}\approx4$ min,23.5,28.671041095890413


==> Plots/travel_time_min_vs_tau_rlabel_Manhattan_B1500_v12kmh_problem_0talk.csv <==
,rlabel,tau,travel_time_min
18,$\tilde{r}=0$ min,6.5,21.638437750544046
19,$\tilde{r}=0$ min,7.5,28.77304638529043
20,$\tilde{r}=0$ min,8.5,30.793572761504887
21,$\tilde{r}=0$ min,9.5,27.667767260784537
22,$\tilde{r}=0$ min,10.5,24.37409014527897
23,$\tilde{r}=0$ min,11.5,24.02365406643757
24,$\tilde{r}=0$ min,12.5,24.168466487731518
25,$\tilde{r}=0$ min,13.5,22.812178788849724
26,$\tilde{r}=0$ min,14.5,22.651241464928606
27,$\tilde{r}=0$ min,15.5,21.654807623414765
28,$\tilde{r}=0$ min,16.5,20.3215735777726
29,$\tilde{r}=0$ min,17.5,24.995574662693485
30,$\tilde{r}=0$ min,18.5,32.14197286801273
31,$\tilde{r}=0$ min,19.5,36.65077944282409
32,$\tilde{r}=0$ min,20.5,40.51752171260409
33,$\tilde{r}=0$ min,21.5,43.30120803874632
34,$\tilde{r}=0$ min,22.5,41.34464080909186
35,$\tilde{r}=0$ min,23.5,31.902403787602


==> Plots/travel_time_min_vs_tau_rlabel_Manhattan_B1500_v12kmh_problem_paper.csv <==
,rlabel,tau,travel_time_min
0,$\tilde{r}\approx8$ min,6.5,29.60555937380679
1,$\tilde{r}\approx8$ min,7.5,32.17525572139303
2,$\tilde{r}\approx8$ min,8.5,28.52643482895307
3,$\tilde{r}\approx8$ min,9.5,25.456362780914425
4,$\tilde{r}\approx8$ min,10.5,24.042156424818664
5,$\tilde{r}\approx8$ min,11.5,23.105084609510023
6,$\tilde{r}\approx8$ min,12.5,22.214095901623747
7,$\tilde{r}\approx8$ min,13.5,22.217044750614125
8,$\tilde{r}\approx8$ min,14.5,23.20137447902811
9,$\tilde{r}\approx8$ min,15.5,22.71897136442884
10,$\tilde{r}\approx8$ min,16.5,22.42673632691113
11,$\tilde{r}\approx8$ min,17.5,25.202823648704573
12,$\tilde{r}\approx8$ min,18.5,27.725392725355825
13,$\tilde{r}\approx8$ min,19.5,27.880811458647624
14,$\tilde{r}\approx8$ min,20.5,31.13386538185473
15,$\tilde{r}\approx8$ min,21.5,33.25461545597922
16,$\tilde{r}\approx8$ min,22.5,32.717499739338955
17,$\tilde{r}\approx8$ min,23.5,28.3824746505892
18,$\tilde{r}=0$ min,6.5,21.638437750544046
19,$\tilde{r}=0$ min,7.5,28.77304638529043
20,$\tilde{r}=0$ min,8.5,30.793572761504887
21,$\tilde{r}=0$ min,9.5,27.667767260784537
22,$\tilde{r}=0$ min,10.5,24.37409014527897
23,$\tilde{r}=0$ min,11.5,24.02365406643757
24,$\tilde{r}=0$ min,12.5,24.168466487731518
25,$\tilde{r}=0$ min,13.5,22.812178788849724
26,$\tilde{r}=0$ min,14.5,22.651241464928606
27,$\tilde{r}=0$ min,15.5,21.654807623414765
28,$\tilde{r}=0$ min,16.5,20.3215735777726
29,$\tilde{r}=0$ min,17.5,24.995574662693485
30,$\tilde{r}=0$ min,18.5,32.14197286801273
31,$\tilde{r}=0$ min,19.5,36.65077944282409
32,$\tilde{r}=0$ min,20.5,40.51752171260409
33,$\tilde{r}=0$ min,21.5,43.30120803874632
34,$\tilde{r}=0$ min,22.5,41.34464080909186
35,$\tilde{r}=0$ min,23.5,31.902403787602
36,$\tilde{r}\approx4$ min,6.5,23.461462390225268
37,$\tilde{r}\approx4$ min,7.5,26.954865671641787
38,$\tilde{r}\approx4$ min,8.5,25.85255006831284
39,$\tilde{r}\approx4$ min,9.5,23.74380788959002
40,$\tilde{r}\approx4$ min,10.5,21.750647693191237
41,$\tilde{r}\approx4$ min,11.5,21.217129908758395
42,$\tilde{r}\approx4$ min,12.5,21.08631414649003
43,$\tilde{r}\approx4$ min,13.5,20.703178264769964
44,$\tilde{r}\approx4$ min,14.5,21.062987718364813
45,$\tilde{r}\approx4$ min,15.5,20.48701580933276
46,$\tilde{r}\approx4$ min,16.5,19.566838875077693
47,$\tilde{r}\approx4$ min,17.5,23.13372858207102
48,$\tilde{r}\approx4$ min,18.5,27.711090902700906
49,$\tilde{r}\approx4$ min,19.5,30.071882228703608
50,$\tilde{r}\approx4$ min,20.5,33.021496635262444
51,$\tilde{r}\approx4$ min,21.5,36.00833008555574
52,$\tilde{r}\approx4$ min,22.5,35.149411948701896
53,$\tilde{r}\approx4$ min,23.5,28.671041095890413


==> Plots/travel_time_min_vs_tau_rlabel_Manhattan_B1500_v12kmh_problem_talk0.csv <==
,rlabel,tau,travel_time_min
18,$\tilde{r}=0$ min,6.5,21.638437750544046
19,$\tilde{r}=0$ min,7.5,28.77304638529043
20,$\tilde{r}=0$ min,8.5,30.793572761504887
21,$\tilde{r}=0$ min,9.5,27.667767260784537
22,$\tilde{r}=0$ min,10.5,24.37409014527897
23,$\tilde{r}=0$ min,11.5,24.02365406643757
24,$\tilde{r}=0$ min,12.5,24.168466487731518
25,$\tilde{r}=0$ min,13.5,22.812178788849724
26,$\tilde{r}=0$ min,14.5,22.651241464928606
27,$\tilde{r}=0$ min,15.5,21.654807623414765
28,$\tilde{r}=0$ min,16.5,20.3215735777726
29,$\tilde{r}=0$ min,17.5,24.995574662693485
30,$\tilde{r}=0$ min,18.5,32.14197286801273
31,$\tilde{r}=0$ min,19.5,36.65077944282409
32,$\tilde{r}=0$ min,20.5,40.51752171260409
33,$\tilde{r}=0$ min,21.5,43.30120803874632
34,$\tilde{r}=0$ min,22.5,41.34464080909186
35,$\tilde{r}=0$ min,23.5,31.902403787602
36,$\tilde{r}\approx4$ min,6.5,23.461462390225268
37,$\tilde{r}\approx4$ min,7.5,26.954865671641787
38,$\tilde{r}\approx4$ min,8.5,25.85255006831284
39,$\tilde{r}\approx4$ min,9.5,23.74380788959002
40,$\tilde{r}\approx4$ min,10.5,21.750647693191237
41,$\tilde{r}\approx4$ min,11.5,21.217129908758395
42,$\tilde{r}\approx4$ min,12.5,21.08631414649003
43,$\tilde{r}\approx4$ min,13.5,20.703178264769964
44,$\tilde{r}\approx4$ min,14.5,21.062987718364813
45,$\tilde{r}\approx4$ min,15.5,20.48701580933276
46,$\tilde{r}\approx4$ min,16.5,19.566838875077693
47,$\tilde{r}\approx4$ min,17.5,23.13372858207102
48,$\tilde{r}\approx4$ min,18.5,27.711090902700906
49,$\tilde{r}\approx4$ min,19.5,30.071882228703608
50,$\tilde{r}\approx4$ min,20.5,33.021496635262444
51,$\tilde{r}\approx4$ min,21.5,36.00833008555574
52,$\tilde{r}\approx4$ min,22.5,35.149411948701896
53,$\tilde{r}\approx4$ min,23.5,28.671041095890413


==> Plots/travel_time_min_vs_tau_rlabel_Manhattan_B1500_v12kmh_problem_talk1.csv <==
,rlabel,tau,travel_time_min
0,$\tilde{r}\approx8$ min,6.5,29.60555937380679
1,$\tilde{r}\approx8$ min,7.5,32.17525572139303
2,$\tilde{r}\approx8$ min,8.5,28.52643482895307
3,$\tilde{r}\approx8$ min,9.5,25.456362780914425
4,$\tilde{r}\approx8$ min,10.5,24.042156424818664
5,$\tilde{r}\approx8$ min,11.5,23.105084609510023
6,$\tilde{r}\approx8$ min,12.5,22.214095901623747
7,$\tilde{r}\approx8$ min,13.5,22.217044750614125
8,$\tilde{r}\approx8$ min,14.5,23.20137447902811
9,$\tilde{r}\approx8$ min,15.5,22.71897136442884
10,$\tilde{r}\approx8$ min,16.5,22.42673632691113
11,$\tilde{r}\approx8$ min,17.5,25.202823648704573
12,$\tilde{r}\approx8$ min,18.5,27.725392725355825
13,$\tilde{r}\approx8$ min,19.5,27.880811458647624
14,$\tilde{r}\approx8$ min,20.5,31.13386538185473
15,$\tilde{r}\approx8$ min,21.5,33.25461545597922
16,$\tilde{r}\approx8$ min,22.5,32.717499739338955
17,$\tilde{r}\approx8$ min,23.5,28.3824746505892
18,$\tilde{r}=0$ min,6.5,21.638437750544046
19,$\tilde{r}=0$ min,7.5,28.77304638529043
20,$\tilde{r}=0$ min,8.5,30.793572761504887
21,$\tilde{r}=0$ min,9.5,27.667767260784537
22,$\tilde{r}=0$ min,10.5,24.37409014527897
23,$\tilde{r}=0$ min,11.5,24.02365406643757
24,$\tilde{r}=0$ min,12.5,24.168466487731518
25,$\tilde{r}=0$ min,13.5,22.812178788849724
26,$\tilde{r}=0$ min,14.5,22.651241464928606
27,$\tilde{r}=0$ min,15.5,21.654807623414765
28,$\tilde{r}=0$ min,16.5,20.3215735777726
29,$\tilde{r}=0$ min,17.5,24.995574662693485
30,$\tilde{r}=0$ min,18.5,32.14197286801273
31,$\tilde{r}=0$ min,19.5,36.65077944282409
32,$\tilde{r}=0$ min,20.5,40.51752171260409
33,$\tilde{r}=0$ min,21.5,43.30120803874632
34,$\tilde{r}=0$ min,22.5,41.34464080909186
35,$\tilde{r}=0$ min,23.5,31.902403787602
36,$\tilde{r}\approx4$ min,6.5,23.461462390225268
37,$\tilde{r}\approx4$ min,7.5,26.954865671641787
38,$\tilde{r}\approx4$ min,8.5,25.85255006831284
39,$\tilde{r}\approx4$ min,9.5,23.74380788959002
40,$\tilde{r}\approx4$ min,10.5,21.750647693191237
41,$\tilde{r}\approx4$ min,11.5,21.217129908758395
42,$\tilde{r}\approx4$ min,12.5,21.08631414649003
43,$\tilde{r}\approx4$ min,13.5,20.703178264769964
44,$\tilde{r}\approx4$ min,14.5,21.062987718364813
45,$\tilde{r}\approx4$ min,15.5,20.48701580933276
46,$\tilde{r}\approx4$ min,16.5,19.566838875077693
47,$\tilde{r}\approx4$ min,17.5,23.13372858207102
48,$\tilde{r}\approx4$ min,18.5,27.711090902700906
49,$\tilde{r}\approx4$ min,19.5,30.071882228703608
50,$\tilde{r}\approx4$ min,20.5,33.021496635262444
51,$\tilde{r}\approx4$ min,21.5,36.00833008555574
52,$\tilde{r}\approx4$ min,22.5,35.149411948701896
53,$\tilde{r}\approx4$ min,23.5,28.671041095890413


==> Plots/travel_time_min_vs_tau_rlabel_Manhattan_B1500_v12kmh_r4_paper.csv <==
,rlabel,tau,travel_time_min
0,$\tilde{\tilde{r}}\approx8$ min,6.0,29.60555937380679
1,$\tilde{\tilde{r}}\approx8$ min,7.0,32.17525572139303
2,$\tilde{\tilde{r}}\approx8$ min,8.0,28.52643482895307
3,$\tilde{\tilde{r}}\approx8$ min,9.0,25.456362780914425
4,$\tilde{\tilde{r}}\approx8$ min,10.0,24.042156424818664
5,$\tilde{\tilde{r}}\approx8$ min,11.0,23.105084609510023
6,$\tilde{\tilde{r}}\approx8$ min,12.0,22.214095901623747
7,$\tilde{\tilde{r}}\approx8$ min,13.0,22.217044750614125
8,$\tilde{\tilde{r}}\approx8$ min,14.0,23.20137447902811
9,$\tilde{\tilde{r}}\approx8$ min,15.0,22.71897136442884
10,$\tilde{\tilde{r}}\approx8$ min,16.0,22.42673632691113
11,$\tilde{\tilde{r}}\approx8$ min,17.0,25.202823648704573
12,$\tilde{\tilde{r}}\approx8$ min,18.0,27.725392725355825
13,$\tilde{\tilde{r}}\approx8$ min,19.0,27.880811458647624
14,$\tilde{\tilde{r}}\approx8$ min,20.0,31.13386538185473
15,$\tilde{\tilde{r}}\approx8$ min,21.0,33.25461545597922
16,$\tilde{\tilde{r}}\approx8$ min,22.0,32.717499739338955
17,$\tilde{\tilde{r}}\approx8$ min,23.0,28.3824746505892
18,$\tilde{\tilde{r}}=0$ min,6.0,21.638437750544046
19,$\tilde{\tilde{r}}=0$ min,7.0,28.77304638529043
20,$\tilde{\tilde{r}}=0$ min,8.0,30.793572761504887
21,$\tilde{\tilde{r}}=0$ min,9.0,27.667767260784537
22,$\tilde{\tilde{r}}=0$ min,10.0,24.37409014527897
23,$\tilde{\tilde{r}}=0$ min,11.0,24.02365406643757
24,$\tilde{\tilde{r}}=0$ min,12.0,24.168466487731518
25,$\tilde{\tilde{r}}=0$ min,13.0,22.812178788849724
26,$\tilde{\tilde{r}}=0$ min,14.0,22.651241464928606
27,$\tilde{\tilde{r}}=0$ min,15.0,21.654807623414765
28,$\tilde{\tilde{r}}=0$ min,16.0,20.3215735777726
29,$\tilde{\tilde{r}}=0$ min,17.0,24.995574662693485
30,$\tilde{\tilde{r}}=0$ min,18.0,32.14197286801273
31,$\tilde{\tilde{r}}=0$ min,19.0,36.65077944282409
32,$\tilde{\tilde{r}}=0$ min,20.0,40.51752171260409
33,$\tilde{\tilde{r}}=0$ min,21.0,43.30120803874632
34,$\tilde{\tilde{r}}=0$ min,22.0,41.34464080909186
35,$\tilde{\tilde{r}}=0$ min,23.0,31.902403787602
36,$\tilde{\tilde{r}}\approx4$ min,6.0,23.461462390225268
37,$\tilde{\tilde{r}}\approx4$ min,7.0,26.954865671641787
38,$\tilde{\tilde{r}}\approx4$ min,8.0,25.85255006831284
39,$\tilde{\tilde{r}}\approx4$ min,9.0,23.74380788959002
40,$\tilde{\tilde{r}}\approx4$ min,10.0,21.750647693191237
41,$\tilde{\tilde{r}}\approx4$ min,11.0,21.217129908758395
42,$\tilde{\tilde{r}}\approx4$ min,12.0,21.08631414649003
43,$\tilde{\tilde{r}}\approx4$ min,13.0,20.703178264769964
44,$\tilde{\tilde{r}}\approx4$ min,14.0,21.062987718364813
45,$\tilde{\tilde{r}}\approx4$ min,15.0,20.48701580933276
46,$\tilde{\tilde{r}}\approx4$ min,16.0,19.566838875077693
47,$\tilde{\tilde{r}}\approx4$ min,17.0,23.13372858207102
48,$\tilde{\tilde{r}}\approx4$ min,18.0,27.711090902700906
49,$\tilde{\tilde{r}}\approx4$ min,19.0,30.071882228703608
50,$\tilde{\tilde{r}}\approx4$ min,20.0,33.021496635262444
51,$\tilde{\tilde{r}}\approx4$ min,21.0,36.00833008555574
52,$\tilde{\tilde{r}}\approx4$ min,22.0,35.149411948701896
53,$\tilde{\tilde{r}}\approx4$ min,23.0,28.671041095890413


==> Plots/travel_time_min_vs_tau_rlabel_Manhattan_B1500_v12kmh_split_r4_paper_wide.csv <==
,rlabel,tau,travel_time_min
0,$\tilde{r}\approx8$ min,6.5,29.60555937380679
1,$\tilde{r}\approx8$ min,7.5,32.17525572139303
2,$\tilde{r}\approx8$ min,8.5,28.52643482895307
3,$\tilde{r}\approx8$ min,9.5,25.456362780914425
4,$\tilde{r}\approx8$ min,10.5,24.042156424818664
5,$\tilde{r}\approx8$ min,11.5,23.105084609510023
6,$\tilde{r}\approx8$ min,12.5,22.214095901623747
7,$\tilde{r}\approx8$ min,13.5,22.217044750614125
8,$\tilde{r}\approx8$ min,14.5,23.20137447902811
9,$\tilde{r}\approx8$ min,15.5,22.71897136442884
10,$\tilde{r}\approx8$ min,16.5,22.42673632691113
11,$\tilde{r}\approx8$ min,17.5,25.202823648704573
12,$\tilde{r}\approx8$ min,18.5,27.725392725355825
13,$\tilde{r}\approx8$ min,19.5,27.880811458647624
14,$\tilde{r}\approx8$ min,20.5,31.13386538185473
15,$\tilde{r}\approx8$ min,21.5,33.25461545597922
16,$\tilde{r}\approx8$ min,22.5,32.717499739338955
17,$\tilde{r}\approx8$ min,23.5,28.3824746505892
18,$\tilde{r}=0$ min,6.5,21.638437750544046
19,$\tilde{r}=0$ min,7.5,28.77304638529043
20,$\tilde{r}=0$ min,8.5,30.793572761504887
21,$\tilde{r}=0$ min,9.5,27.667767260784537
22,$\tilde{r}=0$ min,10.5,24.37409014527897
23,$\tilde{r}=0$ min,11.5,24.02365406643757
24,$\tilde{r}=0$ min,12.5,24.168466487731518
25,$\tilde{r}=0$ min,13.5,22.812178788849724
26,$\tilde{r}=0$ min,14.5,22.651241464928606
27,$\tilde{r}=0$ min,15.5,21.654807623414765
28,$\tilde{r}=0$ min,16.5,20.3215735777726
29,$\tilde{r}=0$ min,17.5,24.995574662693485
30,$\tilde{r}=0$ min,18.5,32.14197286801273
31,$\tilde{r}=0$ min,19.5,36.65077944282409
32,$\tilde{r}=0$ min,20.5,40.51752171260409
33,$\tilde{r}=0$ min,21.5,43.30120803874632
34,$\tilde{r}=0$ min,22.5,41.34464080909186
35,$\tilde{r}=0$ min,23.5,31.902403787602
36,$\tilde{r}\approx4$ min,6.5,23.461462390225268
37,$\tilde{r}\approx4$ min,7.5,26.954865671641787
38,$\tilde{r}\approx4$ min,8.5,25.85255006831284
39,$\tilde{r}\approx4$ min,9.5,23.74380788959002
40,$\tilde{r}\approx4$ min,10.5,21.750647693191237
41,$\tilde{r}\approx4$ min,11.5,21.217129908758395
42,$\tilde{r}\approx4$ min,12.5,21.08631414649003
43,$\tilde{r}\approx4$ min,13.5,20.703178264769964
44,$\tilde{r}\approx4$ min,14.5,21.062987718364813
45,$\tilde{r}\approx4$ min,15.5,20.48701580933276
46,$\tilde{r}\approx4$ min,16.5,19.566838875077693
47,$\tilde{r}\approx4$ min,17.5,23.13372858207102
48,$\tilde{r}\approx4$ min,18.5,27.711090902700906
49,$\tilde{r}\approx4$ min,19.5,30.071882228703608
50,$\tilde{r}\approx4$ min,20.5,33.021496635262444
51,$\tilde{r}\approx4$ min,21.5,36.00833008555574
52,$\tilde{r}\approx4$ min,22.5,35.149411948701896
53,$\tilde{r}\approx4$ min,23.5,28.671041095890413

